ReListen: Training-Free Evidence Localization in Hour-Long Audio with Frozen Audio Language Models

Audio language models are meant to answer questions from the audio itself, but an hour-long recording rarely fits in their context, and the answer often depends on a few seconds of it. Transcribing the recording first makes it fit but discards sounds and voices, while systems that return to the audio must be trained for this behavior. We propose ReListen, a training-free method in which a frozen audio language model finds its own evidence before answering. In a Jev-style scan, the model scores each 20-second window by the probability that it helps answer the question, and it then answers from the highest-scoring minute. This minute overlaps the annotated evidence far more often than transcript retrieval, for 88.5% of VoiceGiraffe questions. Without any change, the same scan also grounds events on LAT-Bench as well as a model trained for temporal grounding. Answering from it matches or exceeds hearing the whole recording with a small fraction of the audio, and on VoiceGiraffe it exceeds a transcript of the whole recording by 9.2 points. The selected evidence is also worth hearing rather than reading. Given the same excerpts, reading their transcript matches listening on speech content, but listening is clearly more accurate on questions about sounds and voices. Moreover, ReListen answers faster than every transcript-based system, and its memory stays constant even for recordings too long to hear whole on one GPU. Therefore, a frozen audio language model can search hour-long recordings by itself, without a transcript or additional training.

==> figures/architecture_cand.dat <==
minute presence posterior selected
1.667 0.0023 0.0000 0
2.167 0.0014 0.0000 0
3.167 0.0012 0.0000 0
5.000 0.0020 0.0000 0
6.500 0.0052 0.0000 0
12.500 0.0023 0.0000 0
13.500 0.0010 0.0000 0
15.433 0.9839 0.0150 0
17.833 0.0015 0.0015 0
25.667 0.0021 0.0020 0
34.092 0.9977 0.9634 1
38.083 0.0062 0.0001 0
38.667 0.0010 0.0000 0
40.000 0.0026 0.0000 0
44.667 0.0044 0.0001 0
45.500 0.0012 0.0000 0
46.000 0.0015 0.0000 0
48.333 0.0016 0.0000 0
50.833 0.0027 0.0000 0
51.667 0.0012 0.0000 0
53.208 0.9990 0.0176 0
54.000 0.0010 0.0000 0
55.500 0.0016 0.0000 0
55.850 0.0160 0.0000 0
57.167 0.0012 0.0000 0


==> figures/architecture_chainwave.dat <==
second amp
0.25 0.332
0.75 0.766
1.25 0.436
1.75 0.035
2.25 0.418
2.75 0.233
3.25 0.189
3.75 0.493
4.25 0.591
4.75 0.659
5.25 0.282
5.75 0.631
6.25 0.341
6.75 0.274
7.25 0.028
7.75 0.140
8.25 0.610
8.75 0.462
9.25 0.312
9.75 0.285
10.25 0.248
10.75 0.711
11.25 0.076
11.75 0.660
12.25 0.617
12.75 0.157
13.25 0.235
13.75 0.326
14.25 0.113
14.75 0.260
15.25 0.160
15.75 0.656
16.25 0.495
16.75 0.193
17.25 0.397
17.75 0.198
18.25 0.584
18.75 0.262
19.25 0.559
19.75 0.289
20.25 0.248
20.75 0.578
21.25 0.515
21.75 0.292
22.25 0.501
22.75 0.401
23.25 0.385
23.75 0.237
24.25 0.241
24.75 0.256
25.25 0.018
25.75 0.702
26.25 0.349
26.75 0.005
27.25 0.100
27.75 0.349
28.25 0.468
28.75 0.798
29.25 1.000
29.75 0.976
30.25 0.960
30.75 0.839
31.25 0.544
31.75 0.412
32.25 0.377
32.75 0.137
33.25 0.594
33.75 0.186
34.25 0.395
34.75 0.515
35.25 0.433
35.75 0.370
36.25 0.010
36.75 0.350
37.25 0.048
37.75 0.149
38.25 0.206
38.75 0.456
39.25 0.349
39.75 0.229
40.25 0.266
40.75 0.256
41.25 0.230
41.75 0.130
42.25 0.003
42.75 0.099
43.25 0.254
43.75 0.396
44.25 0.384
44.75 0.209
45.25 0.050
45.75 0.153
46.25 0.349
46.75 0.167
47.25 0.283
47.75 0.443
48.25 0.177
48.75 0.019
49.25 0.549
49.75 0.217
50.25 0.120
50.75 0.078
51.25 0.222
51.75 0.684
52.25 0.667
52.75 0.712
53.25 0.521
53.75 0.525
54.25 0.542
54.75 0.357
55.25 0.377
55.75 0.293
56.25 0.264
56.75 0.540
57.25 0.217
57.75 0.718
58.25 0.425
58.75 0.455
59.25 0.376
59.75 0.347


==> figures/coverage.dat <==
bin label n acc lo hi
0 0 314 44.6 37.7 51.8
1 0--25 480 60.0 54.8 65.5
2 25--50 344 67.2 61.8 72.7
3 50--75 327 63.6 57.5 69.9
4 75--100 253 68.8 61.4 75.6
5 100 343 60.1 53.3 66.7


==> figures/efficiency_las.dat <==
seconds uniform relisten
60 45.0 53.5
180 48.5 56.1
300 52.0 55.6
600 51.3 56.5


==> figures/efficiency_vg.dat <==
seconds uniform relisten
60 40.7 62.0


==> figures/evidence_detector_a.dat <==
t p
0.033 0.002
0.100 0.000
0.167 0.000
0.233 0.002
0.300 0.001
0.367 0.000
0.433 0.000
0.500 0.001
0.567 0.005
0.633 0.001
0.700 0.001
0.767 0.000
0.833 0.001
0.900 0.006
0.967 0.000
1.033 0.001
1.100 0.010
1.167 0.000
1.233 0.000
1.300 0.000
1.367 0.001
1.433 0.000
1.500 0.000
1.567 0.010
1.633 0.009
1.700 0.000
1.767 0.008
1.833 0.002
1.900 0.000
1.967 0.000
2.033 0.001
2.100 0.001
2.167 0.008
2.233 0.009
2.300 0.000
2.367 0.000
2.433 0.000
2.500 0.000
2.567 0.009
2.633 0.000
2.700 0.000
2.767 0.000
2.833 0.000
2.900 0.000
2.967 0.000
3.033 0.000
3.100 0.001
3.167 0.000
3.233 0.000
3.300 0.000
3.367 0.007
3.433 0.000
3.500 0.000
3.567 0.000
3.633 0.013
3.700 0.001
3.767 0.000
3.833 0.000
3.900 0.000
3.967 0.000
4.033 0.001
4.100 0.009
4.167 0.000
4.233 0.000
4.300 0.001
4.367 0.000
4.433 0.000
4.500 0.000
4.567 0.000
4.633 0.001
4.700 0.000
4.767 0.000
4.833 0.035
4.900 0.003
4.967 0.001
5.033 0.004
5.100 0.000
5.167 0.000
5.233 0.000
5.300 0.000
5.367 0.000
5.433 0.005
5.500 0.005
5.567 0.000
5.633 0.004
5.700 0.001
5.767 0.000
5.833 0.000
5.900 0.000
5.967 0.000
6.033 0.000
6.100 0.000
6.167 0.000
6.233 0.000
6.300 0.000
6.367 0.001
6.433 0.064
6.500 0.013
6.567 0.000
6.633 0.000
6.700 0.000
6.767 0.063
6.833 0.007
6.900 0.000
6.967 0.000
7.033 0.000
7.100 0.000
7.167 0.000
7.233 0.012
7.300 0.000
7.367 0.013
7.433 0.009
7.500 0.001
7.567 0.000
7.633 0.000
7.700 0.000
7.767 0.000
7.833 0.000
7.900 0.001
7.967 0.007
8.033 0.001
8.100 0.000
8.167 0.001
8.233 0.002
8.300 0.000
8.367 0.001
8.433 0.001
8.500 0.000
8.567 0.000
8.633 0.000
8.700 0.000
8.767 0.000
8.833 0.000
8.900 0.000
8.967 0.000
9.033 0.000
9.100 0.000
9.167 0.001
9.233 0.040
9.300 0.001
9.367 0.000
9.433 0.000
9.500 0.000
9.567 0.000
9.633 0.000
9.700 0.000
9.767 0.000
9.833 0.000
9.900 0.005
9.967 0.002
10.033 0.000
10.100 0.000
10.167 0.000
10.233 0.000
10.300 0.001
10.367 0.000
10.433 0.000
10.500 0.000
10.567 0.000
10.633 0.000
10.700 0.000
10.767 0.000
10.833 0.000
10.900 0.000
10.967 0.000
11.033 0.000
11.100 0.001
11.167 0.001
11.233 0.001
11.300 0.000
11.367 0.000
11.433 0.000
11.500 0.000
11.567 0.004
11.633 0.009
11.700 0.002
11.767 0.000
11.833 0.001
11.900 0.000
11.967 0.000
12.033 0.001
12.100 0.000
12.167 0.000
12.233 0.001
12.300 0.000
12.367 0.000
12.433 0.000
12.500 0.000
12.567 0.001
12.633 0.000
12.700 0.000
12.767 0.004
12.833 0.002
12.900 0.000
12.967 0.000
13.033 0.000
13.100 0.001
13.167 0.103
13.233 0.003
13.300 0.000
13.367 0.000
13.433 0.000
13.500 0.000
13.567 0.000
13.633 0.001
13.700 0.000
13.767 0.000
13.833 0.001
13.900 0.000
13.967 0.000
14.033 0.000
14.100 0.000
14.167 0.000
14.233 0.002
14.300 0.001
14.367 0.001
14.433 0.000
14.500 0.000
14.567 0.005
14.633 0.004
14.700 0.000
14.767 0.000
14.833 0.000
14.900 0.001
14.967 0.000
15.033 0.000
15.100 0.000
15.167 0.000
15.233 0.000
15.300 0.000
15.367 0.420
15.433 0.909
15.500 0.243
15.567 0.002
15.633 0.041
15.700 0.056
15.767 0.000
15.833 0.000
15.900 0.000
15.967 0.000
16.033 0.000
16.100 0.000
16.167 0.004
16.233 0.005
16.300 0.000
16.367 0.000
16.433 0.000
16.500 0.000
16.567 0.000
16.633 0.001
16.700 0.000
16.767 0.000
16.833 0.001
16.900 0.000
16.967 0.000
17.033 0.002
17.100 0.001
17.167 0.000
17.233 0.000
17.300 0.000
17.367 0.000
17.433 0.000
17.500 0.000
17.567 0.000
17.633 0.000
17.700 0.000
17.767 0.000
17.833 0.000
17.900 0.000
17.967 0.000
18.033 0.000
18.100 0.001
18.167 0.001
18.233 0.002
18.300 0.018
18.367 0.009
18.433 0.000
18.500 0.000
18.567 0.000
18.633 0.000
18.700 0.000
18.767 0.000
18.833 0.006
18.900 0.003
18.967 0.003
19.033 0.000
19.100 0.001
19.167 0.015
19.233 0.000
19.300 0.000
19.367 0.001
19.433 0.000
19.500 0.000
19.567 0.001
19.633 0.001
19.700 0.000
19.767 0.000
19.833 0.000
19.900 0.000
19.967 0.001
20.033 0.001
20.100 0.001
20.167 0.000
20.233 0.000
20.300 0.000
20.367 0.000
20.433 0.000
20.500 0.005
20.567 0.002
20.633 0.000
20.700 0.000
20.767 0.000
20.833 0.002
20.900 0.000
20.967 0.000
21.033 0.000
21.100 0.001
21.167 0.004
21.233 0.001
21.300 0.000
21.367 0.000
21.433 0.000
21.500 0.000
21.567 0.000
21.633 0.000
21.700 0.000
21.767 0.001
21.833 0.015
21.900 0.006
21.967 0.001
22.033 0.004
22.100 0.001
22.167 0.000
22.233 0.002
22.300 0.000
22.367 0.000
22.433 0.002
22.500 0.000
22.567 0.000
22.633 0.000
22.700 0.000
22.767 0.000
22.833 0.000
22.900 0.000
22.967 0.002
23.033 0.001
23.100 0.000
23.167 0.001
23.233 0.000
23.300 0.000
23.367 0.020
23.433 0.001
23.500 0.000
23.567 0.000
23.633 0.000
23.700 0.000
23.767 0.000
23.833 0.000
23.900 0.000
23.967 0.001
24.033 0.002
24.100 0.001
24.167 0.000
24.233 0.000
24.300 0.000
24.367 0.000
24.433 0.000
24.500 0.000
24.567 0.000
24.633 0.010
24.700 0.003
24.767 0.000
24.833 0.000
24.900 0.000
24.967 0.009
25.033 0.000
25.100 0.000
25.167 0.000
25.233 0.000
25.300 0.000
25.367 0.001
25.433 0.008
25.500 0.001
25.567 0.001
25.633 0.001
25.700 0.000
25.767 0.000
25.833 0.000
25.900 0.000
25.967 0.000
26.033 0.000
26.100 0.000
26.167 0.003
26.233 0.005
26.300 0.000
26.367 0.000
26.433 0.000
26.500 0.000
26.567 0.000
26.633 0.043
26.700 0.010
26.767 0.002
26.833 0.002
26.900 0.000
26.967 0.000
27.033 0.001
27.100 0.000
27.167 0.000
27.233 0.000
27.300 0.001
27.367 0.001
27.433 0.000
27.500 0.006
27.567 0.007
27.633 0.000
27.700 0.000
27.767 0.000
27.833 0.004
27.900 0.001
27.967 0.001
28.033 0.000
28.100 0.000
28.167 0.000
28.233 0.000
28.300 0.001
28.367 0.002
28.433 0.004
28.500 0.000
28.567 0.000
28.633 0.000
28.700 0.000
28.767 0.000
28.833 0.000
28.900 0.001
28.967 0.019
29.033 0.000
29.100 0.003
29.167 0.011
29.233 0.007
29.300 0.000
29.367 0.000
29.433 0.001
29.500 0.000
29.567 0.000
29.633 0.000
29.700 0.000
29.767 0.002
29.833 0.001
29.900 0.000
29.967 0.002
30.033 0.001
30.100 0.000
30.167 0.000
30.233 0.000
30.300 0.000
30.367 0.000
30.433 0.019
30.500 0.168
30.567 0.001
30.633 0.000
30.700 0.000
30.767 0.000
30.833 0.001
30.900 0.010
30.967 0.000
31.033 0.000
31.100 0.000
31.167 0.000
31.233 0.004
31.300 0.006
31.367 0.000
31.433 0.000
31.500 0.010
31.567 0.002
31.633 0.000
31.700 0.000
31.767 0.000
31.833 0.000
31.900 0.000
31.967 0.000
32.033 0.000
32.100 0.002
32.167 0.005
32.233 0.000
32.300 0.000
32.367 0.000
32.433 0.001
32.500 0.002
32.567 0.001
32.633 0.000
32.700 0.000
32.767 0.000
32.833 0.001
32.900 0.000
32.967 0.000
33.033 0.034
33.100 0.187
33.167 0.050
33.233 0.000
33.300 0.000
33.367 0.002
33.433 0.001
33.500 0.000
33.567 0.000
33.633 0.000
33.700 0.001
33.767 0.000
33.833 0.000
33.900 0.000
33.967 0.000
34.033 0.769
34.100 0.939
34.167 0.058
34.233 0.000
34.300 0.002
34.367 0.002
34.433 0.002
34.500 0.000
34.567 0.000
34.633 0.000
34.700 0.000
34.767 0.000
34.833 0.000
34.900 0.000
34.967 0.000
35.033 0.000
35.100 0.000
35.167 0.000
35.233 0.000
35.300 0.001
35.367 0.000
35.433 0.000
35.500 0.000
35.567 0.001
35.633 0.000
35.700 0.002
35.767 0.000
35.833 0.000
35.900 0.000
35.967 0.000
36.033 0.001
36.100 0.001
36.167 0.002
36.233 0.001
36.300 0.000
36.367 0.000
36.433 0.001
36.500 0.000
36.567 0.000
36.633 0.000
36.700 0.002
36.767 0.009
36.833 0.000
36.900 0.000
36.967 0.000
37.033 0.000
37.100 0.000
37.167 0.000
37.233 0.001
37.300 0.000
37.367 0.000
37.433 0.000
37.500 0.000
37.567 0.000
37.633 0.000
37.700 0.001
37.767 0.004
37.833 0.000
37.900 0.003
37.967 0.001
38.033 0.004
38.100 0.255
38.167 0.005
38.233 0.000
38.300 0.001
38.367 0.000
38.433 0.000
38.500 0.002
38.567 0.004
38.633 0.000
38.700 0.000
38.767 0.006
38.833 0.008
38.900 0.000
38.967 0.000
39.033 0.000
39.100 0.001
39.167 0.001
39.233 0.000
39.300 0.000
39.367 0.000
39.433 0.001
39.500 0.002
39.567 0.000
39.633 0.002
39.700 0.005
39.767 0.000
39.833 0.000
39.900 0.000
39.967 0.000
40.033 0.000
40.100 0.006
40.167 0.092
40.233 0.003
40.300 0.001
40.367 0.000
40.433 0.000
40.500 0.000
40.567 0.000
40.633 0.005
40.700 0.002
40.767 0.000
40.833 0.000
40.900 0.000
40.967 0.000
41.033 0.001
41.100 0.001
41.167 0.001
41.233 0.001
41.300 0.000
41.367 0.000
41.433 0.001
41.500 0.009
41.567 0.002
41.633 0.000
41.700 0.000
41.767 0.000
41.833 0.000
41.900 0.001
41.967 0.002
42.033 0.000
42.100 0.000
42.167 0.000
42.233 0.001
42.300 0.001
42.367 0.001
42.433 0.001
42.500 0.000
42.567 0.000
42.633 0.000
42.700 0.000
42.767 0.000
42.833 0.000
42.900 0.000
42.967 0.000
43.033 0.000
43.100 0.000
43.167 0.000
43.233 0.000
43.300 0.003
43.367 0.000
43.433 0.000
43.500 0.004
43.567 0.011
43.633 0.006
43.700 0.001
43.767 0.001
43.833 0.000
43.900 0.000
43.967 0.000
44.033 0.000
44.100 0.000
44.167 0.000
44.233 0.000
44.300 0.000
44.367 0.000
44.433 0.072
44.500 0.178
44.567 0.038
44.633 0.000
44.700 0.000
44.767 0.000
44.833 0.001
44.900 0.003
44.967 0.000
45.033 0.000
45.100 0.000
45.167 0.000
45.233 0.001
45.300 0.000
45.367 0.000
45.433 0.004
45.500 0.000
45.567 0.000
45.633 0.001
45.700 0.001
45.767 0.007
45.833 0.000
45.900 0.000
45.967 0.000
46.033 0.027
46.100 0.004
46.167 0.000
46.233 0.000
46.300 0.000
46.367 0.001
46.433 0.000
46.500 0.000
46.567 0.000
46.633 0.000
46.700 0.005
46.767 0.001
46.833 0.000
46.900 0.000
46.967 0.000
47.033 0.000
47.100 0.001
47.167 0.001
47.233 0.000
47.300 0.000
47.367 0.000
47.433 0.002
47.500 0.003
47.567 0.001
47.633 0.000
47.700 0.000
47.767 0.001
47.833 0.000
47.900 0.001
47.967 0.002
48.033 0.002
48.100 0.000
48.167 0.001
48.233 0.001
48.300 0.000
48.367 0.004
48.433 0.010
48.500 0.000
48.567 0.000
48.633 0.000
48.700 0.000
48.767 0.000
48.833 0.001
48.900 0.000
48.967 0.001
49.033 0.000
49.100 0.000
49.167 0.001
49.233 0.001
49.300 0.004
49.367 0.021
49.433 0.007
49.500 0.002
49.567 0.005
49.633 0.001
49.700 0.001
49.767 0.000
49.833 0.000
49.900 0.000
49.967 0.010
50.033 0.009
50.100 0.001
50.167 0.001
50.233 0.001
50.300 0.001
50.367 0.000
50.433 0.000
50.500 0.000
50.567 0.000
50.633 0.000
50.700 0.000
50.767 0.000
50.833 0.000
50.900 0.001
50.967 0.012
51.033 0.004
51.100 0.095
51.167 0.011
51.233 0.000
51.300 0.002
51.367 0.000
51.433 0.000
51.500 0.002
51.567 0.008
51.633 0.008
51.700 0.000
51.767 0.000
51.833 0.000
51.900 0.000
51.967 0.000
52.033 0.000
52.100 0.000
52.167 0.000
52.233 0.000
52.300 0.000
52.367 0.000
52.433 0.000
52.500 0.000
52.567 0.001
52.633 0.001
52.700 0.000
52.767 0.000
52.833 0.000
52.900 0.000
52.967 0.000
53.033 0.000
53.100 0.000
53.167 0.981
53.233 0.984
53.300 0.001
53.367 0.000
53.433 0.000
53.500 0.001
53.567 0.000
53.633 0.000
53.700 0.001
53.767 0.001
53.833 0.000
53.900 0.000
53.967 0.000
54.033 0.000
54.100 0.000
54.167 0.000
54.233 0.002
54.300 0.006
54.367 0.001
54.433 0.000
54.500 0.000
54.567 0.000
54.633 0.000
54.700 0.000
54.767 0.000
54.833 0.000
54.900 0.001
54.967 0.001
55.033 0.000
55.100 0.000
55.167 0.000
55.233 0.000
55.300 0.000
55.367 0.000
55.433 0.001
55.500 0.000
55.567 0.000
55.633 0.000
55.700 0.000
55.767 0.000
55.833 0.334
55.900 0.070
55.967 0.000
56.033 0.000
56.100 0.000
56.167 0.005
56.233 0.000
56.300 0.000
56.367 0.000
56.433 0.000
56.500 0.000
56.567 0.000
56.633 0.027
56.700 0.005
56.767 0.000
56.833 0.000
56.900 0.000
56.967 0.000
57.033 0.000
57.100 0.000
57.167 0.001
57.233 0.001
57.300 0.000
57.367 0.000
57.433 0.000
57.500 0.000


==> figures/evidence_detector_b.dat <==
t p
0.033 0.003
0.100 0.000
0.167 0.000
0.233 0.000
0.300 0.001
0.367 0.001
0.433 0.002
0.500 0.002
0.567 0.001
0.633 0.001
0.700 0.000
0.767 0.000
0.833 0.000
0.900 0.001
0.967 0.001
1.033 0.000
1.100 0.000
1.167 0.000
1.233 0.000
1.300 0.000
1.367 0.000
1.433 0.000
1.500 0.000
1.567 0.000
1.633 0.000
1.700 0.000
1.767 0.000
1.833 0.000
1.900 0.000
1.967 0.001
2.033 0.000
2.100 0.000
2.167 0.000
2.233 0.000
2.300 0.000
2.367 0.000
2.433 0.000
2.500 0.000
2.567 0.000
2.633 0.000
2.700 0.000
2.767 0.000
2.833 0.000
2.900 0.000
2.967 0.000
3.033 0.000
3.100 0.000
3.167 0.000
3.233 0.000
3.300 0.000
3.367 0.000
3.433 0.000
3.500 0.001
3.567 0.000
3.633 0.000
3.700 0.000
3.767 0.000
3.833 0.000
3.900 0.000
3.967 0.000
4.033 0.000
4.100 0.000
4.167 0.000
4.233 0.000
4.300 0.000
4.367 0.000
4.433 0.000
4.500 0.000
4.567 0.000
4.633 0.000
4.700 0.000
4.767 0.000
4.833 0.000
4.900 0.000
4.967 0.000
5.033 0.000
5.100 0.000
5.167 0.000
5.233 0.000
5.300 0.000
5.367 0.000
5.433 0.000
5.500 0.000
5.567 0.000
5.633 0.000
5.700 0.000
5.767 0.000
5.833 0.000
5.900 0.000
5.967 0.000
6.033 0.000
6.100 0.000
6.167 0.000
6.233 0.000
6.300 0.000
6.367 0.000
6.433 0.000
6.500 0.000
6.567 0.000
6.633 0.000
6.700 0.000
6.767 0.000
6.833 0.000
6.900 0.000
6.967 0.000
7.033 0.000
7.100 0.000
7.167 0.000
7.233 0.000
7.300 0.000
7.367 0.000
7.433 0.000
7.500 0.001
7.567 0.003
7.633 0.003
7.700 0.008
7.767 0.007
7.833 0.090
7.900 0.025
7.967 0.055
8.033 0.014
8.100 0.015
8.167 0.000
8.233 0.000
8.300 0.000
8.367 0.000
8.433 0.000
8.500 0.000
8.567 0.000
8.633 0.000
8.700 0.000
8.767 0.000
8.833 0.000
8.900 0.000
8.967 0.000
9.033 0.000
9.100 0.000
9.167 0.000
9.233 0.000
9.300 0.000
9.367 0.000
9.433 0.000
9.500 0.000
9.567 0.000
9.633 0.000
9.700 0.000
9.767 0.000
9.833 0.000
9.900 0.000
9.967 0.000
10.033 0.000
10.100 0.000
10.167 0.000
10.233 0.000
10.300 0.000
10.367 0.000
10.433 0.000
10.500 0.000
10.567 0.000
10.633 0.000
10.700 0.000
10.767 0.000
10.833 0.000
10.900 0.000
10.967 0.000
11.033 0.000
11.100 0.000
11.167 0.000
11.233 0.000
11.300 0.000
11.367 0.000
11.433 0.000
11.500 0.000
11.567 0.000
11.633 0.000
11.700 0.000
11.767 0.000
11.833 0.000
11.900 0.000
11.967 0.000
12.033 0.000
12.100 0.000
12.167 0.000
12.233 0.000
12.300 0.000
12.367 0.000
12.433 0.000
12.500 0.000
12.567 0.000
12.633 0.000
12.700 0.000
12.767 0.000
12.833 0.000
12.900 0.000
12.967 0.000
13.033 0.000
13.100 0.000
13.167 0.000
13.233 0.000
13.300 0.000
13.367 0.000
13.433 0.000
13.500 0.000
13.567 0.000
13.633 0.000
13.700 0.000
13.767 0.000
13.833 0.000
13.900 0.000
13.967 0.000
14.033 0.000
14.100 0.000
14.167 0.000
14.233 0.000
14.300 0.000
14.367 0.000
14.433 0.000
14.500 0.000
14.567 0.000
14.633 0.000
14.700 0.000
14.767 0.000
14.833 0.000
14.900 0.000
14.967 0.000
15.033 0.000
15.100 0.000
15.167 0.000
15.233 0.000
15.300 0.000
15.367 0.000
15.433 0.000
15.500 0.000
15.567 0.001
15.633 0.000
15.700 0.003
15.767 0.005
15.833 0.007
15.900 0.002
15.967 0.003
16.033 0.009
16.100 0.000
16.167 0.000
16.233 0.000
16.300 0.000
16.367 0.000
16.433 0.000
16.500 0.000
16.567 0.000
16.633 0.000
16.700 0.000
16.767 0.000
16.833 0.000
16.900 0.000
16.967 0.000
17.033 0.000
17.100 0.000
17.167 0.002
17.233 0.001
17.300 0.001
17.367 0.000
17.433 0.000
17.500 0.000
17.567 0.000
17.633 0.000
17.700 0.000
17.767 0.000
17.833 0.000
17.900 0.000
17.967 0.000
18.033 0.000
18.100 0.000
18.167 0.000
18.233 0.000
18.300 0.000
18.367 0.000
18.433 0.000
18.500 0.000
18.567 0.000
18.633 0.000
18.700 0.000
18.767 0.000
18.833 0.000
18.900 0.000
18.967 0.000
19.033 0.000
19.100 0.000
19.167 0.000
19.233 0.000
19.300 0.000
19.367 0.000
19.433 0.000
19.500 0.000
19.567 0.000
19.633 0.000
19.700 0.000
19.767 0.000
19.833 0.000
19.900 0.000
19.967 0.000
20.033 0.000
20.100 0.000
20.167 0.000
20.233 0.000
20.300 0.000
20.367 0.000
20.433 0.000
20.500 0.000
20.567 0.000
20.633 0.000
20.700 0.000
20.767 0.000
20.833 0.000
20.900 0.000
20.967 0.000
21.033 0.000
21.100 0.000
21.167 0.000
21.233 0.000
21.300 0.000
21.367 0.000
21.433 0.000
21.500 0.000
21.567 0.001
21.633 0.001
21.700 0.000
21.767 0.000
21.833 0.000
21.900 0.000
21.967 0.000
22.033 0.000
22.100 0.000
22.167 0.000
22.233 0.000
22.300 0.000
22.367 0.000
22.433 0.000
22.500 0.000
22.567 0.000
22.633 0.000
22.700 0.000
22.767 0.000
22.833 0.000
22.900 0.000
22.967 0.000
23.033 0.000
23.100 0.000
23.167 0.000
23.233 0.000
23.300 0.000
23.367 0.000
23.433 0.000
23.500 0.000
23.567 0.000
23.633 0.000
23.700 0.000
23.767 0.000
23.833 0.000
23.900 0.000
23.967 0.000
24.033 0.000
24.100 0.000
24.167 0.000
24.233 0.000
24.300 0.000
24.367 0.000
24.433 0.000
24.500 0.000
24.567 0.000
24.633 0.000
24.700 0.000
24.767 0.000
24.833 0.000
24.900 0.000
24.967 0.000
25.033 0.000
25.100 0.000
25.167 0.000
25.233 0.000
25.300 0.000
25.367 0.000
25.433 0.000
25.500 0.000
25.567 0.000
25.633 0.000
25.700 0.000
25.767 0.000
25.833 0.000
25.900 0.000
25.967 0.000
26.033 0.000
26.100 0.000
26.167 0.000
26.233 0.000
26.300 0.000
26.367 0.000
26.433 0.000
26.500 0.000
26.567 0.000
26.633 0.001
26.700 0.000
26.767 0.000
26.833 0.000
26.900 0.000
26.967 0.001
27.033 0.000
27.100 0.000
27.167 0.000
27.233 0.001
27.300 0.000
27.367 0.000
27.433 0.000
27.500 0.000
27.567 0.000
27.633 0.000
27.700 0.000
27.767 0.000
27.833 0.000
27.900 0.000
27.967 0.000
28.033 0.000
28.100 0.000
28.167 0.000
28.233 0.000
28.300 0.000
28.367 0.000
28.433 0.000
28.500 0.000
28.567 0.000
28.633 0.000
28.700 0.000
28.767 0.000
28.833 0.000
28.900 0.000
28.967 0.001
29.033 0.000
29.100 0.001
29.167 0.000
29.233 0.000
29.300 0.000
29.367 0.000
29.433 0.000
29.500 0.000
29.567 0.000
29.633 0.000
29.700 0.000
29.767 0.000
29.833 0.000
29.900 0.000
29.967 0.000
30.033 0.000
30.100 0.000
30.167 0.000
30.233 0.000
30.300 0.000
30.367 0.000
30.433 0.000
30.500 0.000
30.567 0.000
30.633 0.000
30.700 0.000
30.767 0.000
30.833 0.001
30.900 0.001
30.967 0.001
31.033 0.996
31.100 0.996
31.167 0.992
31.233 0.993
31.300 0.534
31.367 0.003
31.433 0.000
31.500 0.000
31.567 0.000
31.633 0.000
31.700 0.000
31.767 0.000
31.833 0.000
31.900 0.000
31.967 0.000
32.033 0.000
32.100 0.000
32.167 0.000
32.233 0.000
32.300 0.000
32.367 0.000
32.433 0.000
32.500 0.000
32.567 0.000
32.633 0.000
32.700 0.000
32.767 0.000
32.833 0.000
32.900 0.000
32.967 0.001
33.033 0.001
33.100 0.001
33.167 0.000
33.233 0.000
33.300 0.000
33.367 0.000
33.433 0.000
33.500 0.000
33.567 0.000
33.633 0.000
33.700 0.000
33.767 0.000
33.833 0.000
33.900 0.000
33.967 0.000
34.033 0.000
34.100 0.000
34.167 0.000
34.233 0.000
34.300 0.000
34.367 0.000
34.433 0.000
34.500 0.000
34.567 0.000
34.633 0.000
34.700 0.000
34.767 0.000
34.833 0.000
34.900 0.000
34.967 0.000
35.033 0.000
35.100 0.000
35.167 0.000
35.233 0.000
35.300 0.000
35.367 0.000
35.433 0.000
35.500 0.000
35.567 0.000
35.633 0.000
35.700 0.000
35.767 0.000
35.833 0.000
35.900 0.000
35.967 0.000
36.033 0.000
36.100 0.000
36.167 0.000
36.233 0.000
36.300 0.000
36.367 0.000
36.433 0.000
36.500 0.001
36.567 0.001
36.633 0.000
36.700 0.000
36.767 0.000
36.833 0.000
36.900 0.000
36.967 0.000
37.033 0.000
37.100 0.000
37.167 0.000
37.233 0.000
37.300 0.000
37.367 0.000
37.433 0.000
37.500 0.001
37.567 0.001
37.633 0.000
37.700 0.000
37.767 0.000
37.833 0.000
37.900 0.000
37.967 0.000
38.033 0.000
38.100 0.000
38.167 0.000
38.233 0.000
38.300 0.000
38.367 0.000
38.433 0.000
38.500 0.000
38.567 0.000
38.633 0.000
38.700 0.000
38.767 0.000
38.833 0.000
38.900 0.000
38.967 0.000
39.033 0.000
39.100 0.000
39.167 0.000
39.233 0.000
39.300 0.000
39.367 0.000
39.433 0.000
39.500 0.001
39.567 0.000
39.633 0.000
39.700 0.000
39.767 0.000
39.833 0.000
39.900 0.002
39.967 0.007
40.033 0.063
40.100 0.021
40.167 0.009
40.233 0.001
40.300 0.000
40.367 0.000
40.433 0.000
40.500 0.000
40.567 0.000
40.633 0.000
40.700 0.000
40.767 0.000
40.833 0.000
40.900 0.000
40.967 0.000
41.033 0.000
41.100 0.000
41.167 0.000
41.233 0.000
41.300 0.000
41.367 0.000
41.433 0.000
41.500 0.000
41.567 0.000
41.633 0.000
41.700 0.000
41.767 0.000
41.833 0.000
41.900 0.000
41.967 0.000
42.033 0.000
42.100 0.000
42.167 0.000
42.233 0.000
42.300 0.000
42.367 0.000
42.433 0.000
42.500 0.000
42.567 0.000
42.633 0.000
42.700 0.000
42.767 0.000
42.833 0.000
42.900 0.000
42.967 0.000
43.033 0.000
43.100 0.000
43.167 0.000
43.233 0.000
43.300 0.000
43.367 0.000
43.433 0.000
43.500 0.000
43.567 0.000
43.633 0.000
43.700 0.000
43.767 0.000
43.833 0.000
43.900 0.000
43.967 0.000
44.033 0.000
44.100 0.000
44.167 0.000
44.233 0.000
44.300 0.000
44.367 0.000
44.433 0.000
44.500 0.000
44.567 0.000
44.633 0.000
44.700 0.000
44.767 0.000
44.833 0.000
44.900 0.000
44.967 0.000
45.033 0.000
45.100 0.000
45.167 0.000
45.233 0.000
45.300 0.000
45.367 0.000
45.433 0.000
45.500 0.000
45.567 0.000
45.633 0.000
45.700 0.000
45.767 0.001
45.833 0.001
45.900 0.001
45.967 0.000
46.033 0.000
46.100 0.000
46.167 0.000
46.233 0.000
46.300 0.000
46.367 0.000
46.433 0.000
46.500 0.000
46.567 0.000
46.633 0.000
46.700 0.000
46.767 0.000
46.833 0.000
46.900 0.000
46.967 0.000
47.033 0.000
47.100 0.000
47.167 0.000
47.233 0.000
47.300 0.000
47.367 0.000
47.433 0.000
47.500 0.000
47.567 0.000
47.633 0.000
47.700 0.000
47.767 0.000
47.833 0.000
47.900 0.000
47.967 0.000
48.033 0.000
48.100 0.000
48.167 0.000
48.233 0.000
48.300 0.000
48.367 0.000
48.433 0.000
48.500 0.000
48.567 0.000
48.633 0.000
48.700 0.000
48.767 0.000
48.833 0.000
48.900 0.000
48.967 0.000
49.033 0.000
49.100 0.000
49.167 0.000
49.233 0.000
49.300 0.000
49.367 0.000
49.433 0.000
49.500 0.000
49.567 0.000
49.633 0.000
49.700 0.000
49.767 0.000
49.833 0.000
49.900 0.000
49.967 0.000
50.033 0.000
50.100 0.000
50.167 0.000
50.233 0.000
50.300 0.000
50.367 0.000
50.433 0.014
50.500 0.007
50.567 0.001
50.633 0.000
50.700 0.000
50.767 0.000
50.833 0.000
50.900 0.000
50.967 0.000
51.033 0.000
51.100 0.000
51.167 0.000
51.233 0.000
51.300 0.000
51.367 0.000
51.433 0.000
51.500 0.000
51.567 0.000
51.633 0.000
51.700 0.000
51.767 0.000
51.833 0.000
51.900 0.000
51.967 0.000
52.033 0.001
52.100 0.000
52.167 0.000
52.233 0.000
52.300 0.000
52.367 0.000
52.433 0.001
52.500 0.000
52.567 0.000
52.633 0.000
52.700 0.000
52.767 0.000
52.833 0.000
52.900 0.000
52.967 0.000
53.033 0.000
53.100 0.000
53.167 0.000
53.233 0.000
53.300 0.000
53.367 0.000
53.433 0.000
53.500 0.000
53.567 0.000
53.633 0.000
53.700 0.000
53.767 0.000
53.833 0.000
53.900 0.000
53.967 0.000
54.033 0.000
54.100 0.000
54.167 0.000
54.233 0.000
54.300 0.000
54.367 0.000
54.433 0.000
54.500 0.000
54.567 0.000
54.633 0.000
54.700 0.000
54.767 0.000
54.833 0.000
54.900 0.000
54.967 0.000
55.033 0.000
55.100 0.000
55.167 0.000
55.233 0.000
55.300 0.000
55.367 0.000
55.433 0.000
55.500 0.000
55.567 0.000
55.633 0.000
55.700 0.000
55.767 0.000
55.833 0.000
55.900 0.000
55.967 0.000
56.033 0.000
56.100 0.000
56.167 0.000
56.233 0.000
56.300 0.000
56.367 0.000
56.433 0.000
56.500 0.000
56.567 0.000
56.633 0.000
56.700 0.000
56.767 0.000
56.833 0.000
56.900 0.000
56.967 0.000
57.033 0.000
57.100 0.000
57.167 0.000
57.233 0.000
57.300 0.000
57.367 0.000
57.433 0.000
57.500 0.001
57.567 0.000
57.633 0.000
57.700 0.000
57.767 0.000
57.833 0.000
57.900 0.000
57.967 0.000
58.033 0.000
58.100 0.000
58.167 0.000
58.233 0.000
58.300 0.000
58.367 0.000
58.433 0.000
58.500 0.000
58.567 0.000
58.633 0.000
58.700 0.000
58.767 0.000
58.833 0.000
58.900 0.000
58.967 0.000
59.033 0.000
59.100 0.000
59.167 0.000
59.233 0.000
59.300 0.000
59.367 0.000
59.433 0.000
59.500 0.000
59.567 0.000
59.633 0.000
59.700 0.000
59.767 0.000
59.833 0.000
59.900 0.000
59.967 0.000
60.033 0.000
60.100 0.000
60.167 0.000
60.233 0.000
60.300 0.000
60.367 0.000
60.433 0.000
60.500 0.000
60.567 0.000
60.633 0.000
60.700 0.000
60.767 0.000
60.833 0.000
60.900 0.000
60.967 0.000
61.033 0.000
61.100 0.000
61.167 0.000
61.233 0.001
61.300 0.001
61.367 0.000
61.433 0.000
61.500 0.000
61.567 0.000
61.633 0.000
61.700 0.000
61.767 0.000
61.833 0.000
61.900 0.000
61.967 0.000
62.033 0.000
62.100 0.000
62.167 0.000
62.233 0.000
62.300 0.000
62.367 0.000
62.433 0.000
62.500 0.000
62.567 0.000
62.633 0.000
62.700 0.000
62.767 0.000
62.833 0.000
62.900 0.000
62.967 0.000
63.033 0.000
63.100 0.000
63.167 0.000
63.233 0.000
63.300 0.000
63.367 0.000
63.433 0.000
63.500 0.000
63.567 0.000
63.633 0.000
63.700 0.000
63.767 0.000
63.833 0.000
63.900 0.000
63.967 0.000
64.033 0.000
64.100 0.000
64.167 0.000
64.233 0.000
64.300 0.000
64.367 0.000
64.433 0.000
64.500 0.000
64.567 0.000
64.633 0.000
64.700 0.000
64.767 0.000
64.833 0.000
64.900 0.000
64.967 0.000
65.033 0.000
65.100 0.000
65.167 0.000
65.233 0.000
65.300 0.000
65.367 0.000
65.433 0.000
65.500 0.000
65.567 0.000
65.633 0.000
65.700 0.000
65.767 0.000
65.833 0.000
65.900 0.000
65.967 0.000
66.033 0.000
66.100 0.000
66.167 0.000
66.233 0.000
66.300 0.000
66.367 0.000
66.433 0.000
66.500 0.000
66.567 0.000
66.633 0.000
66.700 0.000
66.767 0.000
66.833 0.000
66.900 0.000
66.967 0.000
67.033 0.000
67.100 0.000
67.167 0.000
67.233 0.000
67.300 0.000
67.367 0.000
67.433 0.000
67.500 0.000
67.567 0.000
67.633 0.000
67.700 0.000
67.767 0.000
67.833 0.000
67.900 0.000
67.967 0.002
68.033 0.000
68.100 0.000
68.167 0.000
68.233 0.000
68.300 0.000
68.367 0.000
68.433 0.000
68.500 0.000
68.567 0.000
68.633 0.000
68.700 0.000
68.767 0.000
68.833 0.000
68.900 0.000
68.967 0.000
69.033 0.000
69.100 0.000
69.167 0.000
69.233 0.000
69.300 0.000
69.367 0.000
69.433 0.000
69.500 0.000
69.567 0.000
69.633 0.000
69.700 0.002
69.767 0.010
69.833 0.980
69.900 0.987
69.967 0.994
70.033 0.994
70.100 0.991
70.167 0.993
70.233 0.986
70.300 0.971
70.367 0.017
70.433 0.001
70.500 0.000
70.567 0.000
70.633 0.000
70.700 0.000
70.767 0.000
70.833 0.000
70.900 0.000
70.967 0.000
71.033 0.000
71.100 0.000
71.167 0.000
71.233 0.000
71.300 0.000
71.367 0.000
71.433 0.000
71.500 0.000
71.567 0.000
71.633 0.000
71.700 0.000
71.767 0.000
71.833 0.000
71.900 0.000
71.967 0.000
72.033 0.000
72.100 0.000
72.167 0.000
72.233 0.000
72.300 0.000
72.367 0.000
72.433 0.000
72.500 0.000
72.567 0.000
72.633 0.000
72.700 0.000
72.767 0.000
72.833 0.000
72.900 0.000
72.967 0.000
73.033 0.000
73.100 0.000
73.167 0.000
73.233 0.000
73.300 0.000
73.367 0.000
73.433 0.000
73.500 0.000
73.567 0.000
73.633 0.000
73.700 0.000
73.767 0.000
73.833 0.000
73.900 0.000
73.967 0.000
74.033 0.000
74.100 0.000
74.167 0.000
74.233 0.000
74.300 0.000
74.367 0.000
74.433 0.000
74.500 0.000
74.567 0.000
74.633 0.000
74.700 0.000
74.767 0.000
74.833 0.001
74.900 0.002
74.967 0.001
75.033 0.000
75.100 0.000
75.167 0.000
75.233 0.000
75.300 0.000
75.367 0.000
75.433 0.000
75.500 0.000
75.567 0.000
75.633 0.000
75.700 0.000
75.767 0.000
75.833 0.000
75.900 0.000
75.967 0.000
76.033 0.000
76.100 0.000
76.167 0.000
76.233 0.000
76.300 0.000
76.367 0.000
76.433 0.000
76.500 0.000
76.567 0.000
76.633 0.000
76.700 0.000
76.767 0.000
76.833 0.000
76.900 0.000
76.967 0.000
77.033 0.000
77.100 0.000
77.167 0.000
77.233 0.000
77.300 0.000
77.367 0.000
77.433 0.000
77.500 0.000
77.567 0.000
77.633 0.001
77.700 0.000
77.767 0.000
77.833 0.000
77.900 0.000
77.967 0.000
78.033 0.000
78.100 0.000
78.167 0.000
78.233 0.000
78.300 0.000
78.367 0.000
78.433 0.000
78.500 0.000
78.567 0.000
78.633 0.000
78.700 0.000
78.767 0.000
78.833 0.000
78.900 0.000
78.967 0.000
79.033 0.000
79.100 0.000
79.167 0.000
79.233 0.002
79.300 0.000
79.367 0.000
79.433 0.000
79.500 0.000
79.567 0.000
79.633 0.000
79.700 0.000
79.767 0.000
79.833 0.000
79.900 0.000
79.967 0.000
80.033 0.001
80.100 0.000
80.167 0.000
80.233 0.000
80.300 0.000
80.367 0.000
80.433 0.000
80.500 0.000
80.567 0.000
80.633 0.000
80.700 0.000
80.767 0.000
80.833 0.000
80.900 0.000
80.967 0.000
81.033 0.000
81.100 0.000
81.167 0.000
81.233 0.000
81.300 0.000
81.367 0.000
81.433 0.000
81.500 0.000
81.567 0.000
81.633 0.000
81.700 0.000
81.767 0.000
81.833 0.000
81.900 0.000
81.967 0.000
82.033 0.000
82.100 0.000
82.167 0.000
82.233 0.000
82.300 0.000
82.367 0.000
82.433 0.000
82.500 0.000
82.567 0.000
82.633 0.000
82.700 0.000
82.767 0.000
82.833 0.000
82.900 0.000
82.967 0.000
83.033 0.000
83.100 0.000
83.167 0.000
83.233 0.000
83.300 0.000
83.367 0.000
83.433 0.000
83.500 0.000
83.567 0.000
83.633 0.001
83.700 0.001
83.767 0.000
83.833 0.000
83.900 0.000
83.967 0.000
84.033 0.000
84.100 0.000
84.167 0.000
84.233 0.000
84.300 0.000
84.367 0.000
84.433 0.000
84.500 0.000
84.567 0.000
84.633 0.000
84.700 0.000
84.767 0.000
84.833 0.000
84.900 0.000
84.967 0.000
85.033 0.000
85.100 0.000
85.167 0.000
85.233 0.000
85.300 0.000
85.367 0.000
85.433 0.000
85.500 0.000
85.567 0.000
85.633 0.000
85.700 0.000
85.767 0.000
85.833 0.000
85.900 0.000
85.967 0.000
86.033 0.000
86.100 0.000
86.167 0.000
86.233 0.000
86.300 0.000
86.367 0.000
86.433 0.000
86.500 0.000
86.567 0.000
86.633 0.000
86.700 0.000
86.767 0.000
86.833 0.000
86.900 0.000
86.967 0.000
87.033 0.000
87.100 0.000
87.167 0.000
87.233 0.000
87.300 0.000
87.367 0.000
87.433 0.000
87.500 0.000
87.567 0.000
87.633 0.000
87.700 0.000
87.767 0.000
87.833 0.000
87.900 0.000
87.967 0.000
88.033 0.000
88.100 0.000
88.167 0.000
88.233 0.000
88.300 0.000
88.367 0.000
88.433 0.000
88.500 0.000
88.567 0.000
88.633 0.000
88.700 0.000
88.767 0.000
88.833 0.000
88.900 0.000
88.967 0.000
89.033 0.000
89.100 0.000
89.167 0.000
89.233 0.000
89.300 0.000
89.367 0.000
89.433 0.000
89.500 0.000
89.567 0.000
89.633 0.000
89.700 0.000
89.767 0.000
89.833 0.000
89.900 0.000
89.967 0.000
90.033 0.000
90.100 0.000
90.167 0.000
90.233 0.000
90.300 0.000
90.367 0.000
90.433 0.000
90.500 0.000
90.567 0.000
90.633 0.000
90.700 0.000
90.767 0.000
90.833 0.000
90.900 0.000
90.967 0.000
91.033 0.000
91.100 0.000
91.167 0.000
91.233 0.000
91.300 0.000
91.367 0.000
91.433 0.000
91.500 0.000
91.567 0.000
91.633 0.000
91.700 0.000
91.767 0.000
91.833 0.000
91.900 0.000
91.967 0.000
92.033 0.000
92.100 0.000
92.167 0.000
92.233 0.000
92.300 0.000
92.367 0.000
92.433 0.000
92.500 0.000
92.567 0.000
92.633 0.000
92.700 0.000
92.767 0.000
92.833 0.000
92.900 0.000
92.967 0.000
93.033 0.000
93.100 0.001
93.167 0.000
93.233 0.000
93.300 0.000
93.367 0.000
93.433 0.000
93.500 0.000
93.567 0.000
93.633 0.000
93.700 0.000
93.767 0.000
93.833 0.000
93.900 0.000
93.967 0.000
94.033 0.000
94.100 0.000
94.167 0.000
94.233 0.000
94.300 0.000
94.367 0.000
94.433 0.000
94.500 0.000
94.567 0.000
94.633 0.000
94.700 0.000
94.767 0.000
94.833 0.000
94.900 0.000
94.967 0.000
95.033 0.000
95.100 0.000
95.167 0.000
95.233 0.000
95.300 0.000
95.367 0.000
95.433 0.000
95.500 0.000
95.567 0.000
95.633 0.000
95.700 0.000
95.767 0.000
95.833 0.000
95.900 0.000
95.967 0.000
96.033 0.000
96.100 0.000
96.167 0.000
96.233 0.000
96.300 0.000
96.367 0.000
96.433 0.000
96.500 0.000
96.567 0.000
96.633 0.000
96.700 0.000
96.767 0.000
96.833 0.000
96.900 0.000
96.967 0.000
97.033 0.000
97.100 0.000
97.167 0.000
97.233 0.000
97.300 0.000
97.367 0.000
97.433 0.000
97.500 0.000
97.567 0.000
97.633 0.000
97.700 0.000
97.767 0.000
97.833 0.000
97.900 0.000
97.967 0.000
98.033 0.000
98.100 0.000
98.167 0.000
98.233 0.000
98.300 0.000
98.367 0.000
98.433 0.000
98.500 0.000
98.567 0.000
98.633 0.000
98.700 0.000
98.767 0.000
98.833 0.000
98.900 0.000
98.967 0.000
99.033 0.000
99.100 0.000
99.167 0.000
99.233 0.000
99.300 0.000
99.367 0.000
99.433 0.000
99.500 0.000
99.567 0.000
99.633 0.000
99.700 0.000
99.767 0.000
99.833 0.000
99.900 0.000
99.967 0.000
100.033 0.000
100.100 0.000
100.167 0.000
100.233 0.000
100.300 0.000
100.367 0.000
100.433 0.000
100.500 0.000
100.567 0.000
100.633 0.000
100.700 0.000
100.767 0.000
100.833 0.000
100.900 0.000
100.967 0.000
101.033 0.000
101.100 0.000
101.167 0.000
101.233 0.000
101.300 0.000
101.367 0.000
101.433 0.000
101.500 0.000
101.567 0.000
101.633 0.000
101.700 0.000
101.767 0.000
101.833 0.000
101.900 0.000
101.967 0.000
102.033 0.000
102.100 0.000
102.167 0.000
102.233 0.000
102.300 0.000
102.367 0.000
102.433 0.000
102.500 0.000
102.567 0.000
102.633 0.000
102.700 0.000
102.767 0.000
102.833 0.000
102.900 0.000
102.967 0.000
103.033 0.000
103.100 0.000
103.167 0.000
103.233 0.000
103.300 0.000
103.367 0.000
103.433 0.000
103.500 0.000
103.567 0.000
103.633 0.000
103.700 0.000
103.767 0.000
103.833 0.000
103.900 0.000
103.967 0.000
104.033 0.000
104.100 0.000
104.167 0.000
104.233 0.000
104.300 0.000
104.367 0.000
104.433 0.000
104.500 0.000
104.567 0.000
104.633 0.000
104.700 0.000
104.767 0.000
104.833 0.000
104.900 0.000
104.967 0.000
105.033 0.000
105.100 0.000
105.167 0.000
105.233 0.000
105.300 0.000
105.367 0.000
105.433 0.000
105.500 0.000
105.567 0.000
105.633 0.000
105.700 0.000
105.767 0.000
105.833 0.000
105.900 0.000
105.967 0.000
106.033 0.000
106.100 0.000
106.167 0.000
106.233 0.000
106.300 0.000
106.367 0.000
106.433 0.000
106.500 0.001
106.567 0.000
106.633 0.000
106.700 0.000
106.767 0.000
106.833 0.000
106.900 0.000
106.967 0.000
107.033 0.000
107.100 0.000
107.167 0.000
107.233 0.000
107.300 0.000
107.367 0.000
107.433 0.000
107.500 0.000
107.567 0.000
107.633 0.000
107.700 0.000
107.767 0.000
107.833 0.000
107.900 0.000
107.967 0.000
108.033 0.000
108.100 0.000
108.167 0.000
108.233 0.000
108.300 0.000
108.367 0.000
108.433 0.000
108.500 0.000
108.567 0.000
108.633 0.000
108.700 0.000
108.767 0.000
108.833 0.000
108.900 0.000
108.967 0.000
109.033 0.000
109.100 0.000
109.167 0.000
109.233 0.000
109.300 0.000
109.367 0.000
109.433 0.000
109.500 0.000
109.567 0.000
109.633 0.000
109.700 0.000
109.767 0.000
109.833 0.000
109.900 0.000
109.967 0.000
110.033 0.000
110.100 0.000
110.167 0.000
110.233 0.000
110.300 0.000
110.367 0.000
110.433 0.000
110.500 0.000
110.567 0.000
110.633 0.001
110.700 0.001
110.767 0.000
110.833 0.000
110.900 0.000
110.967 0.000
111.033 0.000
111.100 0.000
111.167 0.000
111.233 0.000
111.300 0.000
111.367 0.000
111.433 0.000
111.500 0.000
111.567 0.000
111.633 0.000
111.700 0.000
111.767 0.000
111.833 0.000
111.900 0.000
111.967 0.000
112.033 0.000
112.100 0.000
112.167 0.000
112.233 0.000
112.300 0.000
112.367 0.000
112.433 0.000
112.500 0.000
112.567 0.000
112.633 0.000
112.700 0.000
112.767 0.000
112.833 0.000
112.900 0.000
112.967 0.001
113.033 0.002
113.100 0.000
113.167 0.000
113.233 0.000
113.300 0.000
113.367 0.000
113.433 0.000
113.500 0.000
113.567 0.000
113.633 0.000
113.700 0.000
113.767 0.000
113.833 0.000
113.900 0.000
113.967 0.000
114.033 0.000
114.100 0.000
114.167 0.000
114.233 0.000
114.300 0.000
114.367 0.000
114.433 0.000
114.500 0.000
114.567 0.000
114.633 0.000
114.700 0.000
114.767 0.000
114.833 0.001
114.900 0.001
114.967 0.000
115.033 0.001
115.100 0.001
115.167 0.000
115.233 0.000
115.300 0.000
115.367 0.000
115.433 0.000
115.500 0.000
115.567 0.000
115.633 0.000
115.700 0.000
115.767 0.000
115.833 0.000
115.900 0.000
115.967 0.000
116.033 0.000
116.100 0.000
116.167 0.000
116.233 0.000
116.300 0.000
116.367 0.000
116.433 0.000
116.500 0.000
116.567 0.000
116.633 0.000
116.700 0.001
116.767 0.000
116.833 0.000
116.900 0.000
116.967 0.000
117.033 0.000
117.100 0.000
117.167 0.000
117.233 0.000
117.300 0.000
117.367 0.000
117.433 0.000
117.500 0.000
117.567 0.000
117.633 0.000
117.700 0.000
117.767 0.000
117.833 0.000
117.900 0.000
117.967 0.000
118.033 0.000
118.100 0.000
118.167 0.000
118.233 0.000
118.300 0.000
118.367 0.000
118.433 0.000
118.500 0.000
118.567 0.000
118.633 0.000
118.700 0.000
118.767 0.000
118.833 0.000
118.900 0.000
118.967 0.000
119.033 0.000
119.100 0.000
119.167 0.000
119.233 0.000
119.300 0.000
119.367 0.000
119.433 0.000
119.500 0.000
119.567 0.000
119.633 0.000
119.700 0.000
119.767 0.000
119.833 0.000
119.900 0.000
119.967 0.000
120.033 0.000
120.100 0.000
120.167 0.000
120.233 0.000
120.300 0.000
120.367 0.000
120.433 0.000
120.500 0.000
120.567 0.000
120.633 0.000
120.700 0.000
120.767 0.000
120.833 0.000
120.900 0.000
120.967 0.000
121.033 0.000
121.100 0.000
121.167 0.000
121.233 0.000
121.300 0.000
121.367 0.000
121.433 0.000
121.500 0.000
121.567 0.000
121.633 0.000
121.700 0.000
121.767 0.000
121.833 0.000
121.900 0.000
121.967 0.000
122.033 0.000
122.100 0.000
122.167 0.000
122.233 0.000
122.300 0.000
122.367 0.000
122.433 0.000
122.500 0.000
122.567 0.000
122.633 0.000
122.700 0.000
122.767 0.000
122.833 0.000
122.900 0.000
122.967 0.000
123.033 0.000
123.100 0.000
123.167 0.000
123.233 0.000
123.300 0.000
123.367 0.000
123.433 0.000
123.500 0.000
123.567 0.000
123.633 0.000
123.700 0.000
123.767 0.000
123.833 0.000
123.900 0.000
123.967 0.000
124.033 0.000
124.100 0.000
124.167 0.000
124.233 0.000
124.300 0.000
124.367 0.000
124.433 0.000
124.500 0.000
124.567 0.000
124.633 0.000
124.700 0.000
124.767 0.000
124.833 0.000
124.900 0.000
124.967 0.000
125.033 0.000
125.100 0.001
125.167 0.001
125.233 0.001
125.300 0.000
125.367 0.000
125.433 0.000
125.500 0.000
125.567 0.000
125.633 0.000
125.700 0.000
125.767 0.000
125.833 0.000
125.900 0.000
125.967 0.000
126.033 0.001
126.100 0.001
126.167 0.966
126.233 0.990
126.300 0.990
126.367 0.989
126.433 0.868
126.500 0.008
126.567 0.001
126.633 0.001
126.700 0.000
126.767 0.000
126.833 0.000
126.900 0.000
126.967 0.000
127.033 0.000
127.100 0.000
127.167 0.000
127.233 0.000
127.300 0.000
127.367 0.000
127.433 0.000
127.500 0.000
127.567 0.000
127.633 0.000
127.700 0.000
127.767 0.000
127.833 0.000
127.900 0.000
127.967 0.000
128.033 0.000
128.100 0.000
128.167 0.000
128.233 0.000
128.300 0.000
128.367 0.000
128.433 0.000
128.500 0.000
128.567 0.000
128.633 0.000
128.700 0.000
128.767 0.000
128.833 0.000
128.900 0.000
128.967 0.000
129.033 0.000
129.100 0.000
129.167 0.000
129.233 0.000
129.300 0.000
129.367 0.000
129.433 0.000
129.500 0.000
129.567 0.000
129.633 0.000
129.700 0.000
129.767 0.000
129.833 0.000
129.900 0.000
129.967 0.000
130.033 0.000
130.100 0.000
130.167 0.000
130.233 0.000
130.300 0.000
130.367 0.000
130.433 0.000
130.500 0.000
130.567 0.000
130.633 0.000
130.700 0.000
130.767 0.000
130.833 0.000
130.900 0.000
130.967 0.000
131.033 0.000
131.100 0.000
131.167 0.000
131.233 0.000
131.300 0.000
131.367 0.000
131.433 0.000
131.500 0.000
131.567 0.000
131.633 0.000
131.700 0.000
131.767 0.000
131.833 0.000
131.900 0.000
131.967 0.000
132.033 0.000
132.100 0.000
132.167 0.000
132.233 0.000
132.300 0.000
132.367 0.000
132.433 0.000
132.500 0.000
132.567 0.000
132.633 0.000
132.700 0.000
132.767 0.000
132.833 0.000
132.900 0.000
132.967 0.000
133.033 0.000
133.100 0.000
133.167 0.000
133.233 0.000
133.300 0.000
133.367 0.000
133.433 0.000
133.500 0.000
133.567 0.000
133.633 0.000
133.700 0.000
133.767 0.000
133.833 0.001
133.900 0.001
133.967 0.001
134.033 0.000
134.100 0.001
134.167 0.000
134.233 0.000
134.300 0.000
134.367 0.000
134.433 0.000
134.500 0.000
134.567 0.000
134.633 0.000
134.700 0.000
134.767 0.000
134.833 0.000
134.900 0.000
134.967 0.000
135.033 0.000
135.100 0.000
135.167 0.000
135.233 0.000
135.300 0.000
135.367 0.000
135.433 0.000
135.500 0.000
135.567 0.000
135.633 0.000
135.700 0.000
135.767 0.000
135.833 0.000
135.900 0.000
135.967 0.000
136.033 0.000
136.100 0.000
136.167 0.000
136.233 0.000
136.300 0.000
136.367 0.000
136.433 0.000
136.500 0.001
136.567 0.000
136.633 0.000
136.700 0.000
136.767 0.000
136.833 0.000
136.900 0.000
136.967 0.000
137.033 0.000
137.100 0.000
137.167 0.000
137.233 0.000
137.300 0.000
137.367 0.000
137.433 0.000
137.500 0.000
137.567 0.000
137.633 0.000
137.700 0.002
137.767 0.001
137.833 0.001
137.900 0.002
137.967 0.008
138.033 0.016
138.100 0.004
138.167 0.001
138.233 0.000
138.300 0.000
138.367 0.000
138.433 0.000
138.500 0.000
138.567 0.000
138.633 0.000
138.700 0.000
138.767 0.000
138.833 0.000
138.900 0.000
138.967 0.000
139.033 0.000
139.100 0.000
139.167 0.000
139.233 0.000
139.300 0.000
139.367 0.000
139.433 0.000
139.500 0.000
139.567 0.000
139.633 0.000
139.700 0.000
139.767 0.000
139.833 0.000
139.900 0.000
139.967 0.000
140.033 0.000
140.100 0.000
140.167 0.000
140.233 0.000
140.300 0.001
140.367 0.001
140.433 0.000
140.500 0.000
140.567 0.000
140.633 0.000
140.700 0.000
140.767 0.000
140.833 0.000
140.900 0.000
140.967 0.000
141.033 0.000
141.100 0.008
141.167 0.006
141.233 0.002
141.300 0.000
141.367 0.000
141.433 0.000
141.500 0.000
141.567 0.000
141.633 0.000
141.700 0.000
141.767 0.000
141.833 0.000
141.900 0.000
141.967 0.000
142.033 0.000
142.100 0.000
142.167 0.000
142.233 0.000
142.300 0.000
142.367 0.000
142.433 0.000
142.500 0.000
142.567 0.000
142.633 0.000
142.700 0.000
142.767 0.000
142.833 0.000
142.900 0.000
142.967 0.000
143.033 0.000
143.100 0.000
143.167 0.000
143.233 0.000
143.300 0.000
143.367 0.000
143.433 0.000
143.500 0.000
143.567 0.000
143.633 0.000
143.700 0.000
143.767 0.000
143.833 0.000
143.900 0.000
143.967 0.000
144.033 0.000
144.100 0.000
144.167 0.000
144.233 0.000
144.300 0.000
144.367 0.000
144.433 0.000
144.500 0.000
144.567 0.000
144.633 0.000
144.700 0.000
144.767 0.000
144.833 0.000
144.900 0.000
144.967 0.000
145.033 0.000
145.100 0.000
145.167 0.000
145.233 0.000
145.300 0.000
145.367 0.000
145.433 0.000
145.500 0.000
145.567 0.000
145.633 0.000
145.700 0.000
145.767 0.000
145.833 0.000
145.900 0.000
145.967 0.000
146.033 0.000
146.100 0.000
146.167 0.000
146.233 0.000
146.300 0.002
146.367 0.001
146.433 0.001
146.500 0.000
146.567 0.000
146.633 0.000
146.700 0.001
146.767 0.001
146.833 0.000
146.900 0.000
146.967 0.000
147.033 0.000
147.100 0.001
147.167 0.009
147.233 0.007
147.300 0.019
147.367 0.015
147.433 0.034
147.500 0.082
147.567 0.003
147.633 0.000
147.700 0.000
147.767 0.000
147.833 0.000
147.900 0.000
147.967 0.000
148.033 0.000
148.100 0.000
148.167 0.000
148.233 0.000
148.300 0.000
148.367 0.000
148.433 0.000
148.500 0.000
148.567 0.000
148.633 0.000
148.700 0.000
148.767 0.000
148.833 0.000
148.900 0.000
148.967 0.000
149.033 0.000
149.100 0.003
149.167 0.037


==> figures/evidence_reader_a.dat <==
t lo
0.167 -3.600
0.333 -3.512
0.500 -4.291
0.667 -4.475
0.833 -4.242
1.000 -3.988
1.167 -3.925
1.333 -3.472
1.500 -3.510
1.667 -1.874
1.833 -3.035
2.000 -2.649
2.167 -2.590
2.333 -3.850
2.500 -4.096
2.667 -3.313
2.833 -3.517
3.000 -2.854
3.167 -2.791
3.333 -3.517
3.500 -3.123
3.667 -3.156
3.833 -3.882
4.000 -3.369
4.167 -3.300
4.333 -3.287
4.500 -4.581
4.667 -3.891
4.833 -3.370
5.000 -2.365
5.167 -3.077
5.333 -4.051
5.500 -5.721
5.667 -5.365
5.833 -4.355
6.000 -3.291
6.167 -3.134
6.333 -3.907
6.500 -1.248
6.667 -4.343
6.833 -3.387
7.000 -4.554
7.167 -3.683
7.333 -5.175
7.500 -4.950
7.667 -4.304
7.833 -4.142
8.000 -3.866
8.167 -3.488
8.333 -4.632
8.500 -5.745
8.667 -3.931
8.833 -3.968
9.000 -3.860
9.167 -4.822
9.333 -3.968
9.500 -4.242
9.667 -3.643
9.833 -4.425
10.000 -5.798
10.167 -4.887
10.333 -4.975
10.500 -4.804
10.667 -4.706
10.833 -4.700
11.000 -3.490
11.167 -3.577
11.333 -4.679
11.500 -5.258
11.667 -5.745
11.833 -4.985
12.000 -5.338
12.167 -3.846
12.333 -3.358
12.500 -1.733
12.667 -3.269
12.833 -3.616
13.000 -3.053
13.167 -3.153
13.333 -3.887
13.500 -2.972
13.667 -3.887
13.833 -4.391
14.000 -4.680
14.167 -5.649
14.333 -5.628
14.500 -5.230
14.667 -3.887
14.833 -5.423
15.000 -4.975
15.167 -4.464
15.333 6.102
15.500 4.602
15.667 -4.275
15.833 -3.615
16.000 -5.043
16.167 -5.287
16.333 -5.931
16.500 -4.230
16.667 -6.172
16.833 -5.235
17.000 -5.906
17.167 -5.810
17.333 -5.745
17.500 -3.953
17.667 -4.141
17.833 -2.355
18.000 -3.410
18.167 -2.796
18.333 -3.124
18.500 -3.162
18.667 -3.941
18.833 -3.722
19.000 -3.492
19.167 -4.175
19.333 -5.966
19.500 -3.832
19.667 -4.051
19.833 -3.964
20.000 -4.762
20.167 -4.433
20.333 -5.105
20.500 -5.066
20.667 -5.091
20.833 -4.950
21.000 -4.411
21.167 -5.657
21.333 -4.512
21.500 -5.633
21.667 -5.016
21.833 -4.831
22.000 -5.306
22.167 -3.934
22.333 -4.782
22.500 -4.036
22.667 -3.688
22.833 -3.354
23.000 -4.735
23.167 -4.392
23.333 -4.416
23.500 -3.801
23.667 -4.516
23.833 -3.617
24.000 -3.751
24.167 -3.735
24.333 -4.036
24.500 -4.012
24.667 -4.676
24.833 -4.532
25.000 -5.048
25.167 -4.450
25.333 -3.863
25.500 -4.716
25.667 -1.856
25.833 -3.808
26.000 -5.378
26.167 -4.925
26.333 -5.877
26.500 -5.386
26.667 -5.554
26.833 -5.075
27.000 -3.438
27.167 -3.776
27.333 -3.661
27.500 -4.679
27.667 -4.918
27.833 -4.676
28.000 -5.001
28.167 -5.100
28.333 -6.164
28.500 -4.399
28.667 -5.075
28.833 -4.888
29.000 -5.338
29.167 -3.153
29.333 -3.615
29.500 -5.418
29.667 -4.355
29.833 -5.274
30.000 -3.787
30.167 -5.971
30.333 -5.306
30.500 -6.168
30.667 -5.944
30.833 -4.758
31.000 -5.672
31.167 -6.662
31.333 -6.164
31.500 -6.251
31.667 -4.425
31.833 -5.471
32.000 -5.258
32.167 -6.093
32.333 -6.646
32.500 -5.095
32.667 -5.021
32.833 -5.105
33.000 -3.706
33.167 -4.543
33.333 -4.214
33.500 -4.865
33.667 -3.933
33.833 -4.175
34.000 5.944
34.167 5.238
34.333 -5.282
34.500 -4.360
34.667 -5.781
34.833 -5.266
35.000 -6.810
35.167 -6.774
35.333 -6.855
35.500 -5.191
35.667 -6.281
35.833 -5.545
36.000 -5.596
36.167 -5.105
36.333 -4.450
36.500 -5.319
36.667 -4.017
36.833 -4.149
37.000 -4.878
37.167 -4.475
37.333 -4.697
37.500 -5.200
37.667 -4.275
37.833 -3.985
38.000 -2.733
38.167 -3.134
38.333 -2.942
38.500 -3.547
38.667 -2.972
38.833 -3.766
39.000 -3.317
39.167 -3.617
39.333 -4.730
39.500 -5.213
39.667 -4.383
39.833 -4.575
40.000 -2.692
40.167 -3.067
40.333 -5.221
40.500 -4.929
40.667 -5.214
40.833 -4.308
41.000 -5.293
41.167 -5.206
41.333 -3.925
41.500 -4.718
41.667 -4.992
41.833 -5.036
42.000 -5.480
42.167 -3.421
42.333 -4.855
42.500 -5.287
42.667 -5.744
42.833 -5.763
43.000 -4.869
43.167 -5.133
43.333 -5.565
43.500 -3.176
43.667 -5.758
43.833 -6.047
44.000 -5.550
44.167 -4.457
44.333 -5.036
44.500 -4.782
44.667 -2.992
44.833 -3.188
45.000 -3.438
45.167 -4.575
45.333 -4.822
45.500 -2.702
45.667 -4.078
45.833 -3.900
46.000 -2.672
46.167 -3.110
46.333 -4.360
46.500 -3.025
46.667 -3.137
46.833 -4.387
47.000 -3.963
47.167 -4.450
47.333 -3.399
47.500 -3.616
47.667 -4.675
47.833 -5.153
48.000 -4.605
48.167 -4.389
48.333 -2.448
48.500 -2.837
48.667 -3.563
48.833 -4.175
49.000 -4.056
49.167 -4.047
49.333 -4.804
49.500 -3.588
49.667 -3.933
49.833 -5.031
50.000 -3.985
50.167 -4.969
50.333 -4.816
50.500 -4.441
50.667 -2.126
50.833 -1.729
51.000 -2.120
51.167 -3.021
51.333 -3.675
51.500 -3.903
51.667 -2.715
51.833 -3.933
52.000 -4.355
52.167 -3.566
52.333 -3.551
52.500 -4.387
52.667 -4.550
52.833 -5.388
53.000 -4.855
53.167 6.920
53.333 5.206
53.500 -3.457
53.667 -3.707
53.833 -3.382
54.000 -2.988
54.167 -4.369
54.333 -3.831
54.500 -3.387
54.667 -4.524
54.833 -4.170
55.000 -4.378
55.167 -3.543
55.333 -3.911
55.500 -2.323
55.667 -3.166
55.833 -2.343
56.000 -3.490
56.167 -3.117
56.333 -4.218
56.500 -4.203
56.667 -4.453
56.833 -5.422
57.000 -5.470
57.167 -2.729
57.333 -3.128
57.391 -3.120


==> figures/evidence_reader_b.dat <==
t lo
0.167 -1.447
0.333 -0.846
0.500 -2.169
0.667 -2.574
0.833 -2.206
1.000 -3.617
1.167 -2.835
1.333 -3.170
1.500 -2.705
1.667 -3.633
1.833 -3.557
2.000 -3.258
2.167 -3.742
2.333 -3.650
2.500 -3.167
2.667 -2.583
2.833 -2.431
3.000 -2.300
3.167 -1.337
3.333 -1.351
3.500 -0.441
3.667 -3.416
3.833 -2.441
4.000 -3.635
4.167 -3.381
4.333 -2.791
4.500 -3.681
4.667 -3.488
4.833 -3.308
5.000 -3.056
5.167 -3.913
5.333 -3.505
5.500 -3.943
5.667 -3.463
5.833 -4.255
6.000 -2.460
6.167 -3.865
6.333 -3.568
6.500 -4.038
6.667 -3.824
6.833 -3.807
7.000 -3.593
7.167 -4.352
7.333 -3.443
7.500 -3.138
7.667 -3.056
7.833 -3.286
8.000 -3.705
8.167 -3.093
8.333 -3.914
8.500 -3.475
8.667 -3.657
8.833 -3.506
9.000 -3.367
9.167 -3.117
9.333 -3.074
9.500 -4.080
9.667 -3.750
9.833 -3.324
10.000 -3.206
10.167 -3.105
10.333 -3.021
10.500 -4.000
10.667 -2.718
10.833 -3.351
11.000 -2.968
11.167 -3.453
11.333 -3.975
11.500 -3.286
11.667 -3.492
11.833 -3.074
12.000 -3.962
12.167 -4.271
12.333 -3.416
12.500 -3.093
12.667 -2.756
12.833 -3.788
13.000 -3.791
13.167 -3.931
13.333 -3.367
13.500 -4.028
13.667 -3.650
13.833 -3.578
14.000 -4.021
14.167 -3.337
14.333 -3.524
14.500 -3.111
14.667 -2.135
14.833 -2.920
15.000 -3.791
15.167 -3.631
15.333 -3.181
15.500 -3.532
15.667 -2.327
15.833 -2.873
16.000 -3.163
16.167 -3.306
16.333 -3.976
16.500 -3.920
16.667 -2.911
16.833 -2.899
17.000 -3.256
17.167 -2.736
17.333 -2.972
17.500 -3.005
17.667 -3.943
17.833 -3.916
18.000 -3.552
18.167 -2.806
18.333 -2.545
18.500 -3.306
18.667 -3.488
18.833 -3.706
19.000 -2.885
19.167 -3.238
19.333 -3.541
19.500 -3.117
19.667 -2.786
19.833 -2.738
20.000 -2.439
20.167 -3.191
20.333 -2.843
20.500 -2.771
20.667 -2.920
20.833 -3.274
21.000 -2.713
21.167 -3.513
21.333 -2.968
21.500 -2.412
21.667 -3.250
21.833 -3.306
22.000 -3.181
22.167 -3.536
22.333 -3.411
22.500 -3.431
22.667 -2.316
22.833 -3.324
23.000 -3.462
23.167 -3.407
23.333 -3.324
23.500 -2.677
23.667 -3.714
23.833 -3.218
24.000 -3.117
24.167 -2.771
24.333 -3.045
24.500 -3.613
24.667 -3.282
24.833 -3.352
25.000 -3.396
25.167 -3.574
25.333 -4.021
25.500 -3.795
25.667 -3.506
25.833 -2.907
26.000 -2.718
26.167 -3.977
26.333 -3.381
26.500 -3.536
26.667 -2.843
26.833 -3.837
27.000 -2.806
27.167 -3.200
27.333 -3.146
27.500 -3.157
27.667 -3.263
27.833 -2.139
28.000 -3.291
28.167 -3.653
28.333 -2.795
28.500 -3.416
28.667 -3.625
28.833 -4.080
29.000 -3.593
29.167 -3.861
29.333 -2.556
29.500 -3.911
29.667 -3.726
29.833 -3.795
30.000 -3.407
30.167 -2.980
30.333 -3.343
30.500 -3.074
30.667 -3.006
30.833 -3.117
31.000 -3.532
31.167 -2.677
31.333 -2.953
31.500 -2.492
31.667 -2.085
31.833 -3.291
32.000 -3.135
32.167 -2.396
32.333 -3.080
32.500 -4.045
32.667 -3.646
32.833 -2.585
33.000 -3.251
33.167 -3.038
33.333 -3.896
33.500 -3.125
33.667 -3.088
33.833 -3.585
34.000 -3.238
34.167 -3.541
34.333 -3.556
34.500 -2.718
34.667 -2.956
34.833 -2.949
35.000 -3.788
35.167 -3.367
35.333 -2.666
35.500 -3.226
35.667 -3.455
35.833 -4.115
36.000 -3.288
36.167 -3.407
36.333 -3.453
36.500 -3.786
36.667 -3.867
36.833 -3.624
37.000 -3.431
37.167 -3.566
37.333 -3.613
37.500 -3.343
37.667 -3.828
37.833 -3.756
38.000 -3.206
38.167 -3.249
38.333 -2.655
38.500 -2.256
38.667 -2.556
38.833 -2.988
39.000 -2.593
39.167 -3.865
39.333 -2.916
39.500 -2.631
39.667 -3.193
39.833 -2.631
40.000 -2.538
40.167 -2.305
40.333 -2.843
40.500 -3.911
40.667 -3.363
40.833 -2.782
41.000 -1.814
41.167 -2.828
41.333 -2.828
41.500 -3.010
41.667 -3.385
41.833 -2.611
42.000 -2.703
42.167 -3.666
42.333 -2.824
42.500 -3.149
42.667 -3.328
42.833 -3.272
43.000 -3.670
43.167 -3.837
43.333 -2.931
43.500 -3.324
43.667 -3.532
43.833 -2.522
44.000 -2.505
44.167 -2.427
44.333 -3.146
44.500 -2.806
44.667 -4.138
44.833 -4.593
45.000 -3.131
45.167 -3.693
45.333 -4.074
45.500 -4.036
45.667 -3.875
45.833 -3.488
46.000 -2.681
46.167 -3.580
46.333 -3.833
46.500 -4.411
46.667 -3.222
46.833 -3.830
47.000 -3.380
47.167 -3.255
47.333 -3.976
47.500 -3.475
47.667 -2.439
47.833 -2.575
48.000 -2.567
48.167 -2.927
48.333 -3.242
48.500 -3.683
48.667 -3.725
48.833 -3.556
49.000 -3.613
49.167 -3.874
49.333 -4.396
49.500 -3.492
49.667 -3.538
49.833 -3.330
50.000 -3.006
50.167 -3.880
50.333 -3.600
50.500 -3.788
50.667 -3.338
50.833 -2.782
51.000 -4.367
51.167 -2.256
51.333 -0.124
51.500 -2.907
51.667 -2.863
51.833 -2.661
52.000 -3.271
52.167 -3.693
52.333 -3.096
52.500 -3.271
52.667 -3.625
52.833 -2.468
53.000 -3.442
53.167 -3.492
53.333 -3.786
53.500 -2.968
53.667 -3.597
53.833 -3.347
54.000 -3.615
54.167 -2.992
54.333 -3.206
54.500 -3.693
54.667 -2.972
54.833 -3.343
55.000 -2.681
55.167 -3.256
55.333 -2.567
55.500 -3.287
55.667 -3.380
55.833 -3.117
56.000 -2.949
56.167 -3.042
56.333 -3.032
56.500 -3.462
56.667 -3.568
56.833 -3.032
57.000 -2.885
57.167 -4.347
57.333 -3.492
57.500 -3.328
57.667 -3.795
57.833 -3.291
58.000 -3.295
58.167 -3.755
58.333 -2.689
58.500 -2.994
58.667 -2.916
58.833 -3.681
59.000 -3.888
59.167 -3.282
59.333 -3.453
59.500 -2.585
59.667 -2.939
59.833 -3.742
60.000 -2.824
60.167 -3.396
60.333 -3.199
60.500 -3.036
60.667 -3.506
60.833 -2.347
61.000 -2.681
61.167 -2.413
61.333 -2.718
61.500 -3.657
61.667 -4.153
61.833 -3.722
62.000 -3.740
62.167 -3.577
62.333 -3.449
62.500 -3.705
62.667 -3.818
62.833 -3.288
63.000 -3.670
63.167 -3.339
63.333 -3.161
63.500 -3.676
63.667 -3.251
63.833 -3.624
64.000 -3.524
64.167 -3.556
64.333 -1.760
64.500 -2.911
64.667 -3.078
64.833 -3.242
65.000 -2.677
65.167 -3.036
65.333 -2.536
65.500 -2.931
65.667 -4.500
65.833 -3.635
66.000 -3.510
66.167 -2.456
66.333 -2.677
66.500 -2.828
66.667 -3.373
66.833 -3.851
67.000 -3.170
67.167 -3.318
67.333 -4.068
67.500 -3.056
67.667 -2.896
67.833 -3.238
68.000 -2.885
68.167 -3.170
68.333 -3.367
68.500 -2.213
68.667 -2.588
68.833 -3.541
69.000 -2.385
69.167 -2.782
69.333 -2.689
69.500 -3.449
69.667 -3.740
69.833 -3.021
70.000 -2.916
70.167 -2.755
70.333 -3.968
70.500 -4.013
70.667 -3.411
70.833 -2.771
71.000 -3.955
71.167 -4.410
71.333 -3.282
71.500 -4.250
71.667 -4.117
71.833 -2.146
72.000 -3.324
72.167 -3.472
72.333 -3.578
72.500 -3.795
72.667 -3.476
72.833 -4.521
73.000 -2.756
73.167 -3.541
73.333 -3.617
73.500 -3.532
73.667 -2.724
73.833 -3.006
74.000 -3.206
74.167 -3.538
74.333 -2.286
74.500 -2.657
74.667 -3.492
74.833 -3.093
75.000 -3.036
75.167 -3.236
75.333 -2.873
75.500 -2.867
75.667 -3.521
75.833 -2.941
76.000 -3.157
76.167 -3.056
76.333 -2.677
76.500 -3.347
76.667 -2.881
76.833 -3.093
77.000 -3.885
77.167 -3.222
77.333 -3.177
77.500 -3.292
77.667 -3.385
77.833 -4.215
78.000 -2.416
78.167 -1.977
78.333 -3.407
78.500 -3.816
78.667 -4.048
78.833 -3.521
79.000 -4.056
79.167 -3.177
79.333 -3.962
79.500 -3.907
79.667 -3.498
79.833 -3.177
80.000 -3.506
80.167 -3.510
80.333 -4.328
80.500 -3.074
80.667 -3.183
80.833 -2.566
81.000 -3.181
81.167 -3.462
81.333 -3.335
81.500 -4.013
81.667 -3.545
81.833 -4.288
82.000 -3.318
82.167 -2.626
82.333 -1.994
82.500 -2.998
82.667 -3.255
82.833 -3.666
83.000 -3.218
83.167 -3.617
83.333 -2.625
83.500 -3.538
83.667 -3.911
83.833 -3.367
84.000 -3.532
84.167 -3.646
84.333 -3.772
84.500 -3.617
84.667 -3.113
84.833 -3.749
85.000 -3.222
85.167 -3.722
85.333 -3.760
85.500 -4.163
85.667 -3.536
85.833 -3.786
86.000 -3.381
86.167 -3.271
86.333 -3.001
86.500 -2.718
86.667 -3.291
86.833 -3.242
87.000 -3.682
87.167 -3.218
87.333 -3.381
87.500 -3.189
87.667 -2.806
87.833 -3.318
88.000 -3.556
88.167 -4.443
88.333 -3.802
88.500 -3.328
88.667 -2.817
88.833 -3.381
89.000 -3.381
89.167 -3.551
89.333 -2.518
89.500 -3.635
89.667 -3.916
89.833 -3.443
90.000 -2.699
90.167 -4.255
90.333 -3.912
90.500 -3.250
90.667 -4.135
90.833 -3.302
91.000 -3.453
91.167 -3.536
91.333 -4.001
91.500 -3.093
91.667 -3.097
91.833 -3.617
92.000 -2.536
92.167 -3.123
92.333 -3.907
92.500 -3.111
92.667 -3.666
92.833 -3.081
93.000 -3.218
93.167 -3.742
93.333 -4.490
93.500 -3.361
93.667 -3.416
93.833 -2.885
94.000 -3.552
94.167 -4.601
94.333 -3.203
94.500 -4.589
94.667 -2.843
94.833 -3.302
95.000 -2.843
95.167 -3.468
95.333 -4.465
95.500 -4.023
95.667 -3.646
95.833 -3.041
96.000 -4.006
96.167 -4.396
96.333 -3.625
96.500 -2.881
96.667 -3.205
96.833 -3.524
97.000 -3.050
97.167 -3.486
97.333 -3.521
97.500 -3.771
97.667 -3.064
97.833 -2.677
98.000 -3.506
98.167 -3.718
98.333 -3.597
98.500 -3.021
98.667 -2.831
98.833 -4.021
99.000 -3.492
99.167 -3.306
99.333 -2.861
99.500 -2.791
99.667 -3.597
99.833 -3.670
100.000 -2.506
100.167 -3.396
100.333 -2.431
100.500 -3.161
100.667 -3.117
100.833 -3.123
101.000 -2.452
101.167 -3.100
101.333 -3.381
101.500 -3.492
101.667 -3.521
101.833 -2.505
102.000 -4.271
102.167 -3.831
102.333 -2.802
102.500 -2.923
102.667 -3.264
102.833 -2.927
103.000 -3.347
103.167 -2.806
103.333 -3.478
103.500 -3.492
103.667 -3.574
103.833 -3.260
104.000 -3.756
104.167 -3.661
104.333 -3.001
104.500 -3.492
104.667 -3.646
104.833 -3.721
105.000 -3.613
105.167 -3.578
105.333 -4.068
105.500 -3.431
105.667 -3.771
105.833 -2.896
106.000 -3.181
106.167 -3.170
106.333 -2.413
106.500 -3.263
106.667 -3.273
106.833 -3.385
107.000 -2.736
107.167 -3.363
107.333 -3.968
107.500 -4.045
107.667 -3.556
107.833 -3.613
108.000 -2.984
108.167 -3.238
108.333 -3.076
108.500 -3.545
108.667 -3.166
108.833 -3.931
109.000 -2.907
109.167 -2.814
109.333 -2.760
109.500 -2.916
109.667 -3.255
109.833 -3.587
110.000 -3.601
110.167 -4.048
110.333 -3.556
110.500 -2.617
110.667 -4.161
110.833 -3.532
111.000 -2.992
111.167 -3.742
111.333 -2.876
111.500 -3.585
111.667 -3.472
111.833 -3.431
112.000 -3.097
112.167 -2.631
112.333 -3.286
112.500 -2.875
112.667 -3.242
112.833 -4.278
113.000 -3.771
113.167 -2.718
113.333 -3.041
113.500 -2.396
113.667 -3.771
113.833 -3.786
114.000 -3.181
114.167 -3.367
114.333 -3.286
114.500 -3.523
114.667 -3.081
114.833 -3.249
115.000 -2.843
115.167 -2.968
115.333 -3.222
115.500 -3.138
115.667 -2.506
115.833 -2.763
116.000 -2.843
116.167 -3.673
116.333 -3.255
116.500 -2.320
116.667 -3.067
116.833 -3.024
117.000 -3.420
117.167 -3.492
117.333 -3.751
117.500 -3.532
117.667 -3.416
117.833 -2.956
118.000 -3.488
118.167 -2.655
118.333 -3.381
118.500 -3.699
118.667 -3.199
118.833 -3.816
119.000 -3.917
119.167 -3.617
119.333 -3.218
119.500 -3.556
119.667 -3.324
119.833 -3.574
120.000 -4.085
120.167 -4.324
120.333 -3.280
120.500 -3.881
120.667 -3.271
120.833 -3.699
121.000 -4.146
121.167 -3.367
121.333 -3.843
121.500 -4.074
121.667 -3.738
121.833 -3.111
122.000 -3.666
122.167 -3.552
122.333 -2.953
122.500 -3.513
122.667 -3.600
122.833 -3.021
123.000 -2.798
123.167 -3.646
123.333 -3.177
123.500 -2.355
123.667 -2.748
123.833 -3.271
124.000 -3.317
124.167 -3.146
124.333 -3.337
124.500 -3.638
124.667 -3.861
124.833 -3.373
125.000 -3.388
125.167 -3.021
125.333 -2.306
125.500 -3.521
125.667 -3.374
125.833 -3.381
126.000 -3.024
126.167 -2.953
126.333 -2.361
126.500 -2.670
126.667 -2.931
126.833 -3.212
127.000 -3.962
127.167 -2.949
127.333 -3.574
127.500 -2.941
127.667 -2.556
127.833 -3.943
128.000 -3.080
128.167 -4.182
128.333 -3.056
128.500 -3.157
128.667 -3.222
128.833 -3.756
129.000 -2.851
129.167 -3.045
129.333 -2.896
129.500 -3.363
129.667 -3.681
129.833 -2.419
130.000 -3.222
130.167 -3.943
130.333 -4.068
130.500 -3.521
130.667 -3.117
130.833 -3.923
131.000 -4.250
131.167 -3.646
131.333 -3.578
131.500 -3.113
131.667 -3.161
131.833 -3.218
132.000 -2.468
132.167 -2.760
132.333 -3.568
132.500 -4.271
132.667 -2.692
132.833 -2.236
133.000 -2.923
133.167 -3.363
133.333 -3.431
133.500 -2.768
133.667 -3.806
133.833 -3.236
134.000 -3.367
134.167 -2.802
134.333 -3.294
134.500 -3.468
134.667 -3.763
134.833 -3.000
135.000 -3.347
135.167 -3.205
135.333 -3.396
135.500 -3.006
135.667 -2.806
135.833 -3.670
136.000 -4.045
136.167 -3.843
136.333 -3.500
136.500 -3.617
136.667 -3.354
136.833 -3.881
137.000 -3.314
137.167 -3.363
137.333 -2.749
137.500 -2.782
137.667 -2.548
137.833 -2.613
138.000 -2.742
138.167 -1.913
138.333 -1.973
138.500 -3.524
138.667 -3.670
138.833 -4.375
139.000 -3.964
139.167 -3.271
139.333 -2.907
139.500 -3.782
139.667 -2.689
139.833 -3.693
140.000 -4.176
140.167 -3.361
140.333 -3.786
140.500 -3.911
140.667 -3.986
140.833 -2.744
141.000 -3.032
141.167 -4.271
141.333 -2.712
141.500 -3.835
141.667 -3.367
141.833 -3.146
142.000 -3.213
142.167 -3.161
142.333 -3.375
142.500 -0.168
142.667 -0.572
142.833 -1.542
143.000 -3.212
143.167 -3.663
143.333 -2.460
143.500 -1.218
143.667 -1.464
143.833 -3.087
144.000 -2.510
144.167 -3.131
144.333 -3.449
144.500 -3.042
144.667 -3.005
144.833 -1.670
145.000 -2.542
145.167 -3.396
145.333 -3.045
145.500 -3.964
145.667 -4.199
145.833 -3.663
146.000 -2.742
146.167 -2.146
146.333 -3.036
146.500 -4.603
146.667 -2.250
146.833 -3.510
147.000 -2.618
147.167 -4.078
147.333 -1.362
147.500 -1.417
147.667 -4.119
147.833 -3.876
148.000 -2.199
148.167 -3.751
148.333 -4.773
148.500 -1.917
148.667 -3.912
148.833 -2.124
149.000 -2.715
149.056 0.626


==> figures/overview_scan.dat <==
minute score
0.167 -1.407
0.333 -1.694
0.500 -1.250
0.667 -0.594
0.833 -0.292
1.000 -1.292
1.167 -1.353
1.333 -1.001
1.500 -1.375
1.667 -0.512
1.833 -0.513
2.000 -0.083
2.167 0.374
2.333 0.691
2.500 0.814
2.667 -0.041
2.833 -2.162
3.000 -1.898
3.167 -2.006
3.333 -2.057
3.500 -1.570
3.667 -1.851
3.833 -1.380
4.000 -1.255
4.167 -1.602
4.333 -1.282
4.500 -0.069
4.667 -0.210
4.833 -0.087
5.000 -1.138
5.167 -2.570
5.333 -2.005
5.500 -2.511
5.667 -1.602
5.833 -1.036
6.000 -1.624
6.167 -1.380
6.333 -1.226
6.500 -1.694
6.667 -1.691
6.833 -1.506
7.000 -1.381
7.167 -1.069
7.333 -1.416
7.500 -1.228
7.667 -0.822
7.833 0.737
8.000 -1.138
8.167 -1.441
8.333 -1.523
8.500 -0.851
8.667 -0.263
8.833 -1.572
9.000 -0.955
9.167 -0.594
9.333 -0.213
9.500 1.917
9.667 -0.600
9.833 -1.351
10.000 -1.296
10.167 -0.670
10.333 -1.013
10.500 -1.713
10.667 -1.228
10.833 0.296
11.000 -0.946
11.167 -0.697
11.333 -1.225
11.500 -1.398
11.667 -1.469
11.833 1.399
12.000 1.613
12.167 -0.511
12.333 -1.197
12.500 -1.093
12.667 -0.881
12.833 -1.513
13.000 -0.709
13.167 -1.282
13.333 -1.631
13.500 -1.219
13.667 -0.962
13.833 -1.763
14.000 -0.351
14.167 -0.138
14.333 -1.284
14.500 -1.137
14.667 -1.162
14.833 0.263
15.000 -0.316
15.167 -1.102
15.333 -0.880
15.500 -1.319
15.667 -1.163
15.833 -1.162
16.000 -0.947
16.167 -1.381
16.333 -0.852
16.500 -0.340
16.667 -1.583
16.833 -2.050
17.000 -1.913
17.167 -1.864
17.333 -1.338
17.500 0.087
17.667 -1.333
17.833 -2.614
18.000 -0.545
18.167 -1.569
18.333 -1.287
18.500 -1.694
18.667 -1.287
18.833 -1.454
19.000 -1.852
19.167 -1.412
19.333 -1.228
19.500 -1.630
19.667 -1.237
19.833 -1.420
20.000 -0.962
20.167 -1.569
20.333 -0.945
20.500 -0.667
20.667 -1.282
20.833 -1.381
21.000 -1.450
21.167 -1.138
21.333 -0.749
21.500 -0.038
21.667 0.800
21.833 -0.633
22.000 0.036
22.167 -1.506
22.333 -1.697
22.500 -1.523
22.667 -1.844
22.833 -1.420
23.000 0.044
23.167 -1.593
23.333 -1.407
23.500 -0.763
23.667 -0.351
23.833 -0.907
24.000 -1.282
24.167 -1.125
24.333 -1.425
24.500 -0.451
24.667 -1.945
24.833 -1.750
25.000 -0.941
25.167 -1.725
25.333 -0.487
25.500 -1.444
25.667 -0.912
25.833 -0.837
26.000 -1.851
26.167 -0.788
26.333 0.195
26.500 2.125
26.667 2.037
26.833 0.037
27.000 2.299
27.167 2.569
27.333 1.931
27.500 1.912
27.667 2.795
27.833 2.124
28.000 2.343
28.167 3.100
28.333 2.896
28.500 2.691
28.667 2.816
28.833 -0.575
29.000 -0.913
29.167 -0.420
29.333 -1.095
29.500 1.212
29.667 0.814
29.833 -1.975
30.000 -0.787
30.167 -0.962
30.333 -1.263
30.500 -0.335
30.667 -0.670
30.833 -0.462
31.000 -1.050
31.167 -0.976
31.333 1.084
31.500 1.067
31.667 2.032
31.833 -0.386
32.000 -0.750
32.167 -0.874
32.333 -0.614
32.500 0.149
32.667 -0.907
32.833 -0.424
33.000 -0.038
33.167 -0.566
33.333 -0.819
33.500 -0.166
33.667 -1.170
33.833 -1.219
34.000 -1.353
34.167 0.181
34.333 0.363
34.500 -1.226
34.667 -0.273
34.833 -1.041
35.000 -1.282
35.167 -1.920
35.333 -1.537
35.500 -0.749
35.667 -0.657
35.833 -1.662
36.000 0.175
36.167 -1.550
36.333 -1.550
36.500 -0.955
36.667 0.887
36.833 -0.290
37.000 -0.592
37.167 -1.819
37.333 -1.750
37.500 -1.192
37.667 -1.226
37.833 -1.662
38.000 -1.102
38.167 -1.047
38.333 -1.816
38.500 -0.417
38.667 -0.571
38.833 -1.199
39.000 -1.409
39.167 -1.444
39.333 -1.226
39.500 -1.571
39.667 -1.196
39.833 -2.227
40.000 -1.375
40.167 -1.287
40.333 -0.968
40.500 -1.225
40.667 -1.101
40.833 -1.750
41.000 -1.499
41.167 -1.851
41.333 -0.939
41.500 -1.218
41.667 -1.412
41.833 -0.949
42.000 -0.887
42.167 -1.532
42.333 -1.344
42.500 -1.475
42.667 -1.569
42.833 -1.657
43.000 -1.681
43.167 -0.799
43.333 -1.218
43.500 -0.944
43.667 -1.505
43.833 -0.977
44.000 -1.696
44.167 -1.158
44.333 -0.750
44.500 -1.225
44.667 -2.138
44.833 -1.380
45.000 -1.537
45.167 -2.287
45.333 -1.977
45.500 -1.896
45.667 -1.638
45.833 -0.920
46.000 -1.131
46.167 -1.189
46.333 -1.316
46.500 -0.977
46.667 -1.006
46.833 -0.374
47.000 -1.032
47.167 -1.477
47.333 -1.197
47.500 -1.344
47.667 -0.468
47.833 -1.101
48.000 -0.699
48.167 -1.462
48.333 -1.049
48.500 -1.550
48.667 -1.912
48.833 -1.326
49.000 -2.148
49.167 -1.388
49.333 -1.375
49.500 -1.537
49.667 -0.792
49.833 -1.691
50.000 -0.920
50.167 -1.425
50.333 -1.351
50.500 -1.630
50.667 -0.843
50.833 -1.788
51.000 -1.662
51.167 -0.944
51.333 -1.630
51.500 -1.718
51.667 -1.999
51.833 -0.875
52.000 -1.066
52.167 -0.631
52.333 0.648
52.500 -1.249
52.667 -1.512
52.833 -0.625
53.000 -2.478
53.167 -2.381
53.333 -2.601
53.500 -1.787
53.667 -0.250
53.833 -1.093
54.000 -1.170
54.167 -1.692
54.333 -1.697
54.500 -1.750
54.667 -1.092
54.833 -1.572
55.000 -1.756
55.167 -1.032
55.333 -1.532
55.500 -1.920
55.667 -1.381
55.833 -0.694
56.000 -1.967
56.167 -1.726
56.333 -1.941
56.500 -1.124
56.667 -1.506
56.833 -1.625
57.000 -1.658
57.167 -1.056
57.333 -1.282
57.500 0.625
57.667 -1.787
57.833 -1.566
58.000 -1.226
58.167 -0.601
58.333 -0.383
58.500 -0.749
58.667 -1.094
58.833 -1.625
59.000 -1.208
59.167 -2.705
59.333 -2.595
59.500 -2.477
59.667 -1.887
59.833 -3.035
60.000 -2.064
60.167 -1.070
60.333 -0.896
60.500 -0.542
60.667 -1.335
60.833 -1.072
61.000 0.069
61.167 -1.631
61.333 -1.631
61.500 -1.191
61.667 -1.212
61.833 -1.469
62.000 -1.189
62.167 -1.725
62.333 -1.601
62.500 -0.907
62.667 -2.080
62.833 -2.570
63.000 -2.814
63.167 -1.489
63.333 -2.712
63.500 -1.936
63.667 -2.887
63.833 -2.420
64.000 -2.344
64.167 -0.970
64.333 -1.728
64.500 -1.630
64.667 -1.393
64.833 -1.255
65.000 -2.102
65.167 -2.227
65.333 -1.263
65.500 -2.069
65.667 -1.912
65.833 -1.755
66.000 -2.548
66.167 -1.960
66.333 -1.603
66.500 -2.691
66.667 -1.630
66.833 -1.662
67.000 0.053
67.167 -1.726
67.333 -1.697
67.500 -1.756
67.667 -1.034
67.833 -1.625
68.000 -0.798
68.167 -1.409
68.333 -1.658
68.500 -1.381
68.667 -1.093
68.833 -1.165
69.000 -1.691
69.167 -1.350
69.333 -2.566
69.500 -1.853
69.667 -1.500
69.833 -1.602
70.000 -1.838
70.167 -2.175
70.333 -1.580
70.500 -1.444
70.667 -1.795
70.833 -2.037
71.000 -2.875
71.167 -2.227
71.333 -2.069
71.500 -2.085
71.667 -0.941
71.833 -0.949
72.000 -1.227
72.167 -1.880
72.333 -0.292
72.500 -0.962
72.667 -0.288
72.833 -1.244
73.000 -1.700
73.167 -1.574
73.333 -1.125
73.500 -1.162
73.667 -1.225
73.833 -0.718
74.000 0.881
74.167 -1.505
74.333 -1.381
74.500 -1.092
74.667 -1.631
74.833 -1.912
75.000 -1.351
75.167 -1.506
75.333 0.167
75.500 -0.125
75.667 -1.261
75.833 -1.351
76.000 -1.600
76.167 -0.852
76.333 -0.911
76.500 -1.227
76.667 -1.468
76.833 -1.101
77.000 -0.411
77.167 -1.032
77.333 -1.100
77.500 -0.925
77.667 -0.975
77.833 -1.851
78.000 -1.476
78.167 -1.023
78.333 -1.292
78.500 -1.137
78.667 0.587
78.833 -1.050
79.000 -1.696
79.167 -1.181
79.333 -1.295
79.500 -1.462
79.667 -1.545
79.833 -2.006
80.000 -1.385
80.167 -0.459
80.333 0.160
80.500 -0.968
80.667 -0.460
80.833 -1.195
81.000 -0.567
81.167 -1.300
81.333 -1.947
81.500 -0.545
81.667 -0.569
81.833 -1.351
82.000 -0.500
82.167 -0.226
82.333 -0.545
82.500 -1.316
82.667 -0.999
82.833 -1.476
83.000 -1.375
83.167 -1.447
83.333 -1.249
83.500 -0.946
83.667 0.212
83.833 -1.125
84.000 -1.424
84.167 1.388
84.288 -0.425


==> figures/overview_wave.dat <==
minute amp
0.101 0.609
0.302 0.778
0.503 0.734
0.704 1.000
0.905 0.887
1.106 0.453
1.307 0.646
1.508 0.486
1.709 0.561
1.910 0.576
2.111 0.498
2.312 0.547
2.514 0.622
2.715 0.470
2.916 0.469
3.117 0.512
3.318 0.435
3.519 0.565
3.720 0.414
3.921 0.585
4.122 0.674
4.323 0.529
4.524 0.580
4.725 0.769
4.927 0.586
5.128 0.443
5.329 0.636
5.530 0.616
5.731 0.519
5.932 0.576
6.133 0.650
6.334 0.592
6.535 0.658
6.736 0.439
6.937 0.643
7.138 0.542
7.340 0.337
7.541 0.541
7.742 0.598
7.943 0.387
8.144 0.410
8.345 0.501
8.546 0.572
8.747 0.309
8.948 0.300
9.149 0.398
9.350 1.000
9.551 0.643
9.753 0.491
9.954 0.522
10.155 0.475
10.356 0.713
10.557 0.521
10.758 0.439
10.959 0.463
11.160 0.304
11.361 0.311
11.562 0.292
11.763 0.410
11.964 0.892
12.166 0.235
12.367 0.288
12.568 0.755
12.769 0.636
12.970 0.633
13.171 0.533
13.372 0.746
13.573 0.518
13.774 0.554
13.975 0.452
14.176 0.402
14.377 0.439
14.579 0.619
14.780 0.420
14.981 0.412
15.182 0.385
15.383 0.432
15.584 0.360
15.785 0.476
15.986 0.536
16.187 0.563
16.388 0.513
16.589 0.414
16.790 0.436
16.992 0.421
17.193 0.415
17.394 0.554
17.595 0.509
17.796 0.381
17.997 0.472
18.198 1.000
18.399 0.516
18.600 0.561
18.801 0.672
19.002 0.462
19.203 0.359
19.405 0.369
19.606 0.368
19.807 0.422
20.008 0.371
20.209 0.442
20.410 0.419
20.611 0.601
20.812 0.532
21.013 0.440
21.214 0.216
21.415 0.611
21.616 0.622
21.818 0.525
22.019 0.362
22.220 0.308
22.421 0.623
22.622 0.847
22.823 0.510
23.024 0.385
23.225 0.506
23.426 0.566
23.627 0.574
23.828 0.413
24.029 0.669
24.231 0.542
24.432 0.313
24.633 0.315
24.834 0.318
25.035 0.521
25.236 0.314
25.437 0.393
25.638 0.571
25.839 0.566
26.040 0.439
26.241 0.318
26.442 0.483
26.644 0.676
26.845 0.574
27.046 0.579
27.247 0.598
27.448 0.698
27.649 0.712
27.850 0.756
28.051 0.576
28.252 0.558
28.453 0.458
28.654 0.629
28.855 0.464
29.057 0.425
29.258 0.414
29.459 0.594
29.660 0.905
29.861 0.496
30.062 0.599
30.263 0.624
30.464 0.431
30.665 0.460
30.866 0.372
31.067 0.685
31.268 0.644
31.470 0.839
31.671 0.662
31.872 0.442
32.073 0.566
32.274 0.406
32.475 0.518
32.676 0.508
32.877 0.493
33.078 0.399
33.279 0.410
33.480 0.674
33.681 0.546
33.883 0.400
34.084 0.523
34.285 0.519
34.486 0.684
34.687 0.517
34.888 0.375
35.089 0.345
35.290 0.425
35.491 0.549
35.692 0.447
35.893 0.457
36.094 0.628
36.296 0.450
36.497 0.440
36.698 0.632
36.899 0.397
37.100 0.373
37.301 0.371
37.502 0.410
37.703 0.422
37.904 0.526
38.105 0.691
38.306 0.507
38.507 0.474
38.709 0.411
38.910 0.484
39.111 0.427
39.312 0.519
39.513 0.689
39.714 0.525
39.915 0.444
40.116 0.470
40.317 0.195
40.518 0.208
40.719 0.550
40.920 0.599
41.122 0.341
41.323 0.379
41.524 0.616
41.725 0.858
41.926 0.829
42.127 0.687
42.328 0.384
42.529 0.245
42.730 0.267
42.931 0.327
43.132 0.508
43.333 0.258
43.535 0.258
43.736 0.284
43.937 0.267
44.138 0.235
44.339 0.321
44.540 0.466
44.741 0.536
44.942 0.531
45.143 0.433
45.344 0.459
45.545 0.348
45.746 0.515
45.948 0.450
46.149 0.419
46.350 0.325
46.551 0.273
46.752 0.260
46.953 0.566
47.154 0.375
47.355 0.326
47.556 0.392
47.757 0.772
47.958 0.658
48.159 0.500
48.361 0.700
48.562 0.523
48.763 0.661
48.964 0.735
49.165 0.724
49.366 0.685
49.567 0.710
49.768 0.730
49.969 0.594
50.170 0.759
50.371 0.655
50.572 0.736
50.774 0.446
50.975 0.284
51.176 0.258
51.377 0.361
51.578 0.471
51.779 0.369
51.980 0.317
52.181 0.711
52.382 0.851
52.583 0.239
52.784 0.431
52.985 0.379
53.187 0.379
53.388 0.388
53.589 0.259
53.790 0.274
53.991 0.332
54.192 0.285
54.393 0.299
54.594 0.310
54.795 0.246
54.996 0.168
55.197 0.206
55.398 0.239
55.600 0.319
55.801 0.562
56.002 0.452
56.203 0.513
56.404 0.439
56.605 0.645
56.806 0.508
57.007 0.655
57.208 0.430
57.409 0.632
57.610 0.310
57.811 0.299
58.013 0.489
58.214 0.452
58.415 0.593
58.616 0.416
58.817 0.347
59.018 0.597
59.219 0.527
59.420 0.554
59.621 0.401
59.822 0.327
60.023 0.449
60.224 0.637
60.426 0.514
60.627 0.489
60.828 0.319
61.029 0.302
61.230 0.261
61.431 0.506
61.632 0.525
61.833 0.432
62.034 0.441
62.235 0.420
62.436 0.545
62.637 0.424
62.839 0.491
63.040 0.493
63.241 0.498
63.442 0.418
63.643 0.527
63.844 0.544
64.045 0.618
64.246 0.545
64.447 0.449
64.648 0.605
64.849 0.438
65.050 0.448
65.252 0.410
65.453 0.421
65.654 0.550
65.855 0.428
66.056 0.451
66.257 0.547
66.458 0.543
66.659 0.630
66.860 0.483
67.061 0.474
67.262 0.501
67.463 0.455
67.665 0.555
67.866 0.406
68.067 0.372
68.268 0.290
68.469 0.236
68.670 0.507
68.871 0.499
69.072 0.334
69.273 0.187
69.474 0.267
69.675 0.325
69.876 0.248
70.078 0.253
70.279 0.268
70.480 0.277
70.681 0.260
70.882 0.248
71.083 0.266
71.284 0.231
71.485 0.229
71.686 0.287
71.887 0.370
72.088 0.313
72.289 0.435
72.491 0.276
72.692 0.508
72.893 0.304
73.094 0.235
73.295 0.260
73.496 0.250
73.697 0.290
73.898 0.850
74.099 0.397
74.300 0.422
74.501 0.442
74.702 0.670
74.904 0.669
75.105 0.744
75.306 0.546
75.507 0.399
75.708 0.437
75.909 0.665
76.110 0.484
76.311 0.319
76.512 0.259
76.713 0.548
76.914 0.513
77.115 0.502
77.317 0.442
77.518 0.447
77.719 0.225
77.920 0.316
78.121 0.263
78.322 0.409
78.523 0.986
78.724 0.559
78.925 0.732
79.126 0.485
79.327 0.393
79.528 0.342
79.730 0.532
79.931 0.674
80.132 0.484
80.333 0.461
80.534 0.571
80.735 0.402
80.936 0.273
81.137 0.533
81.338 0.514
81.539 0.261
81.740 0.250
81.941 0.230
82.143 0.673
82.344 0.719
82.545 0.741
82.746 0.435
82.947 0.306
83.148 0.271
83.349 0.247
83.550 0.434
83.751 0.705
83.952 0.580
84.153 0.543
84.354 0.932


==> figures/overview_zoom.dat <==
second score selected
0.0 -1.851 0
10.0 -0.788 0
20.0 0.195 0
30.0 2.125 0
40.0 2.037 0
50.0 0.037 0
60.0 2.299 0
70.0 2.569 0
80.0 1.931 0
90.0 1.912 0
100.0 2.795 1
110.0 2.124 0
120.0 2.343 0
130.0 3.100 1
140.0 2.896 0
150.0 2.691 0
160.0 2.816 1
170.0 -0.575 0
180.0 -0.913 0
190.0 -0.420 0
200.0 -1.095 0
210.0 1.212 0
220.0 0.814 0
230.0 -1.975 0
240.0 -0.787 0
250.0 -0.962 0
260.0 -1.263 0
270.0 -0.335 0
280.0 -0.670 0
290.0 -0.462 0
300.0 -1.050 0


==> figures/overview_zoomwave.dat <==
second amp
0.50 0.290
1.50 0.349
2.50 0.239
3.50 0.144
4.50 0.541
5.50 0.367
6.50 0.490
7.50 0.311
8.50 0.505
9.50 0.108
10.50 0.137
11.50 0.103
12.50 0.140
13.50 0.091
14.50 0.292
15.50 0.534
16.50 0.260
17.50 0.175
18.50 0.221
19.50 0.200
20.50 0.391
21.50 0.519
22.50 0.368
23.50 0.457
24.50 0.256
25.50 0.299
26.50 0.514
27.50 0.433
28.50 0.120
29.50 0.223
30.50 0.168
31.50 0.362
32.50 0.153
33.50 0.298
34.50 0.710
35.50 0.711
36.50 0.602
37.50 0.513
38.50 0.613
39.50 0.539
40.50 0.443
41.50 0.354
42.50 0.481
43.50 0.312
44.50 0.416
45.50 0.399
46.50 0.384
47.50 0.615
48.50 0.280
49.50 0.580
50.50 0.444
51.50 0.419
52.50 0.203
53.50 0.392
54.50 0.028
55.50 0.659
56.50 0.510
57.50 0.494
58.50 0.531
59.50 0.522
60.50 0.459
61.50 0.415
62.50 0.636
63.50 0.328
64.50 0.095
65.50 0.120
66.50 0.419
67.50 0.497
68.50 0.141
69.50 0.166
70.50 0.309
71.50 0.542
72.50 0.421
73.50 0.418
74.50 0.208
75.50 0.464
76.50 0.296
77.50 0.432
78.50 0.649
79.50 0.549
80.50 0.722
81.50 0.670
82.50 0.578
83.50 0.504
84.50 0.385
85.50 0.846
86.50 0.678
87.50 0.518
88.50 0.338
89.50 0.335
90.50 0.213
91.50 0.291
92.50 0.546
93.50 0.242
94.50 0.652
95.50 0.363
96.50 0.224
97.50 0.378
98.50 0.480
99.50 0.227
100.50 0.563
101.50 0.376
102.50 0.524
103.50 0.955
104.50 0.907
105.50 0.595
106.50 0.528
107.50 0.448
108.50 0.739
109.50 0.758
110.50 0.599
111.50 0.580
112.50 0.901
113.50 0.455
114.50 0.367
115.50 0.264
116.50 0.083
117.50 0.665
118.50 0.424
119.50 0.344
120.50 0.371
121.50 0.237
122.50 0.327
123.50 0.178
124.50 0.478
125.50 0.474
126.50 0.662
127.50 0.500
128.50 0.268
129.50 0.381
130.50 0.475
131.50 0.588
132.50 0.468
133.50 0.263
134.50 0.350
135.50 0.395
136.50 0.701
137.50 0.469
138.50 0.307
139.50 0.152
140.50 0.128
141.50 0.425
142.50 0.180
143.50 0.135
144.50 0.199
145.50 0.311
146.50 0.577
147.50 0.371
148.50 0.309
149.50 0.349
150.50 0.292
151.50 0.332
152.50 0.441
153.50 0.356
154.50 0.191
155.50 0.534
156.50 0.580
157.50 0.715
158.50 0.584
159.50 0.299
160.50 0.464
161.50 0.352
162.50 0.471
163.50 0.608
164.50 0.300
165.50 0.376
166.50 0.539
167.50 0.377
168.50 0.354
169.50 0.219
170.50 0.413
171.50 0.488
172.50 0.371
173.50 0.086
174.50 0.192
175.50 0.290
176.50 0.253
177.50 0.117
178.50 0.364
179.50 0.181
180.50 0.094
181.50 0.076
182.50 0.121
183.50 0.584
184.50 0.376
185.50 0.185
186.50 0.349
187.50 0.473
188.50 0.208
189.50 0.458
190.50 0.375
191.50 0.222
192.50 0.459
193.50 0.351
194.50 0.111
195.50 0.001
196.50 0.235
197.50 0.333
198.50 0.226
199.50 0.182
200.50 0.107
201.50 0.767
202.50 0.618
203.50 0.424
204.50 0.518
205.50 0.325
206.50 0.102
207.50 0.047
208.50 0.009
209.50 0.237
210.50 0.216
211.50 0.453
212.50 0.850
213.50 0.437
214.50 0.295
215.50 0.521
216.50 0.488
217.50 1.000
218.50 1.000
219.50 0.831
220.50 0.583
221.50 0.437
222.50 0.409
223.50 0.307
224.50 0.491
225.50 0.379
226.50 0.258
227.50 0.271
228.50 0.307
229.50 0.270
230.50 0.202
231.50 0.697
232.50 0.621
233.50 0.410
234.50 0.248
235.50 0.182
236.50 0.268
237.50 0.263
238.50 0.170
239.50 0.156
240.50 0.140
241.50 0.503
242.50 0.606
243.50 0.694
244.50 0.379
245.50 0.420
246.50 0.458
247.50 0.441
248.50 0.510
249.50 0.652
250.50 0.757
251.50 0.498
252.50 0.255
253.50 0.686
254.50 0.434
255.50 0.464
256.50 0.626
257.50 0.431
258.50 0.044
259.50 0.239
260.50 0.324
261.50 0.301
262.50 0.441
263.50 0.396
264.50 0.301
265.50 0.409
266.50 0.377
267.50 0.251
268.50 0.181
269.50 0.229
270.50 0.142
271.50 0.135
272.50 0.416
273.50 0.386
274.50 0.300
275.50 0.343
276.50 0.261
277.50 0.404
278.50 0.214
279.50 0.468
280.50 0.362
281.50 0.165
282.50 0.451
283.50 0.401
284.50 0.448
285.50 0.153
286.50 0.388
287.50 0.144
288.50 0.247
289.50 0.470
290.50 0.266
291.50 0.335
292.50 0.237
293.50 0.332
294.50 0.230
295.50 0.201
296.50 0.172
297.50 0.163
298.50 0.152
299.50 0.097


==> figures/profile_native.dat <==
minute score
0.167 -1.555
0.333 -1.240
0.500 -1.620
0.667 -1.501
0.833 -1.463
1.000 0.478
1.167 -1.979
1.333 -1.158
1.500 2.196
1.667 -0.244
1.833 0.268
2.000 1.419
2.167 0.005
2.333 0.697
2.500 -1.407
2.667 -1.657
2.833 -1.229
3.000 -1.335
3.167 -1.309
3.333 0.218
3.500 -1.120
3.667 -1.500
3.833 -2.250
4.000 -1.827
4.167 -1.229
4.333 -2.818
4.500 -1.524
4.667 -0.125
4.833 -0.149
5.000 -0.694
5.167 -0.150
5.333 -2.468
5.500 -2.809
5.667 -1.370
5.833 -1.797
6.000 -0.061
6.167 -0.559
6.333 -1.374
6.500 -0.433
6.667 -1.443
6.833 0.197
7.000 -2.354
7.167 -1.244
7.333 0.032
7.500 -1.153
7.667 -2.423
7.833 -1.319
8.000 -1.619
8.167 -0.854
8.333 -0.157
8.500 -0.101
8.667 2.544
8.833 -0.120
9.000 -2.250
9.167 -2.258
9.333 -1.000
9.500 -1.863
9.667 -1.369
9.833 -1.870
10.000 -1.508
10.167 -0.928
10.333 -0.604
10.500 -2.061
10.667 -1.672
10.833 -1.744
11.000 -2.713
11.167 -2.240
11.333 -1.887
11.500 -2.479
11.667 -1.824
11.833 -1.657
12.000 -1.370
12.167 -2.361
12.333 -2.406
12.500 -0.025
12.667 -1.199
12.833 -0.232
13.000 -0.994
13.167 -0.918
13.333 -1.186
13.500 -1.528
13.667 -0.214
13.833 -0.990
14.000 -1.338
14.167 -2.084
14.333 -2.967
14.500 -2.532
14.667 -2.423
14.833 -2.245
15.000 -1.782
15.167 -0.887
15.333 -2.012
15.500 -1.512
15.667 -1.870
15.833 -0.781
16.000 -0.436
16.167 -1.001
16.333 -1.494
16.500 -2.777
16.667 -1.744
16.833 -1.854
17.000 -2.883
17.167 -1.694
17.333 -1.298
17.500 -2.157
17.667 -0.948
17.833 -0.994
18.000 -0.524
18.167 -1.604
18.333 -1.709
18.500 -1.334
18.667 -2.468
18.833 -1.676
19.000 -2.369
19.167 -1.205
19.333 -2.047
19.500 -1.180
19.667 -2.245
19.833 -1.475
20.000 -1.214
20.167 -1.434
20.333 -2.047
20.500 -3.809
20.667 -2.569
20.833 -1.604
21.000 -0.934
21.167 -2.669
21.333 -0.615
21.500 -1.964
21.667 -2.008
21.833 -2.633
22.000 -3.093
22.167 -2.883
22.333 -2.245
22.500 -3.319
22.667 -2.797
22.833 -2.830
23.000 -2.494
23.167 -2.119
23.333 -1.718
23.500 -2.468
23.667 -2.050
23.833 -2.309
24.000 -2.619
24.167 -2.783
24.333 -2.334
24.500 -2.797
24.667 -1.573
24.833 -2.089
25.000 -1.797
25.167 -2.584
25.333 -2.809
25.500 -2.008
25.667 -0.323
25.833 -0.532
26.000 -1.149
26.167 -2.012
26.333 -2.309
26.500 -2.532
26.667 -1.060
26.833 -0.251
27.000 -1.934
27.167 -3.450
27.333 -1.580
27.500 -2.205
27.667 -2.455
27.833 -2.061
28.000 -2.237
28.167 -2.194
28.333 -2.264
28.500 -1.354
28.667 -2.354
28.833 -1.797
29.000 -2.995
29.167 -2.922
29.333 -3.148
29.500 -1.422
29.667 -1.705
29.833 -1.459
30.000 -1.907
30.167 -2.819
30.333 -1.419
30.500 -2.245
30.667 -1.870
30.833 -3.301
31.000 -2.258
31.167 -2.319
31.333 -1.709
31.500 -0.523
31.667 -2.915
31.833 -0.994
32.000 -0.964
32.167 -2.758
32.333 -1.309
32.500 -3.330
32.667 -1.995
32.833 -2.172
33.000 -2.783
33.167 -2.444
33.333 -3.104
33.500 -1.524
33.667 -0.532
33.833 -2.793
34.000 -2.468
34.167 -0.012
34.333 -1.512
34.500 -1.419
34.667 -1.523
34.833 0.386
35.000 -1.468
35.167 -2.157
35.333 -1.012
35.500 -1.762
35.667 -1.744
35.833 0.567
36.000 0.999
36.167 -0.120
36.333 0.699
36.500 -0.305
36.667 -0.989
36.833 -0.562
37.000 -1.593
37.167 -1.436
37.333 0.269
37.500 -0.218
37.667 0.397
37.833 -0.744
38.000 -0.698
38.167 0.381
38.333 1.317
38.500 -1.184
38.667 -0.604
38.833 -2.728
39.000 -1.375
39.167 -0.988
39.333 -0.678
39.500 -0.601
39.667 1.250
39.833 -0.176
40.000 -0.863
40.167 -0.214
40.333 0.920
40.500 1.412
40.667 3.630
40.833 3.074
41.000 -1.528
41.167 0.363
41.333 -0.157
41.500 -0.304
41.667 2.351
41.833 1.245
42.000 2.324
42.167 2.044
42.333 2.975
42.500 4.748
42.667 4.438
42.833 -0.252
43.000 1.907
43.167 -0.800
43.333 0.191
43.500 3.570
43.667 3.824
43.833 0.588
44.000 0.351
44.167 -1.934
44.333 -0.744
44.500 -0.278
44.667 -0.968
44.833 0.397
45.000 0.475
45.167 -0.106
45.333 -0.056
45.500 0.250
45.667 0.444
45.833 0.826
46.000 0.197
46.167 -1.093
46.333 -1.104
46.500 -1.604
46.667 -0.419
46.833 -1.365
47.000 0.032
47.167 -0.126
47.333 -0.157
47.500 0.947
47.667 3.477
47.833 2.244
48.000 1.439
48.167 -1.149
48.333 1.749
48.500 -0.212
48.667 -0.479
48.833 -0.387
49.000 1.169
49.167 -0.547
49.333 -0.012
49.500 -0.127
49.667 0.218
49.833 -0.834
50.000 -0.444
50.167 -1.639
50.333 1.907
50.500 3.398
50.667 2.419
50.833 3.699
51.000 4.457
51.167 6.602
51.333 6.897
51.500 3.631
51.667 2.939
51.833 2.853
52.000 2.566
52.167 1.726
52.333 3.138
52.500 2.659
52.667 2.784
52.833 3.494
53.000 2.100
53.167 -0.338
53.333 -2.047
53.500 -2.464
53.667 0.782
53.833 0.875
54.000 0.888
54.167 0.691
54.333 -0.107
54.500 -1.153
54.667 -0.139
54.833 -1.354
55.000 -1.323
55.167 -0.811
55.333 -0.375
55.500 -0.487
55.667 -0.012
55.833 -1.809
56.000 -2.995
56.167 -1.184
56.333 -1.612
56.500 -1.406
56.667 1.976
56.833 2.019
57.000 1.056
57.167 2.447
57.333 2.477
57.500 0.113
57.667 3.125
57.833 7.867
58.000 6.287
58.167 2.850
58.333 2.300
58.500 1.352
58.667 1.872
58.833 1.513
59.000 0.162
59.167 0.425
59.333 -0.250
59.500 -0.686
59.667 -1.929
59.833 0.256
60.000 -0.580
60.167 0.119
60.333 -0.194
60.500 -0.588
60.667 -0.032
60.833 -1.244
61.000 -0.887
61.167 -1.047
61.333 -1.309
61.500 -1.944
61.667 -0.604
61.833 0.572
62.000 -1.448
62.167 -0.311
62.333 0.522
62.500 0.505
62.667 -0.354
62.833 -0.324
63.000 -0.240
63.167 -1.240
63.333 -2.273
63.500 -0.823
63.667 -1.127
63.833 -0.949
64.000 0.351
64.167 -0.573
64.333 -1.918
64.500 -0.890
64.667 -0.956
64.833 0.419
65.000 -0.479
65.167 0.112
65.333 -0.311
65.500 -0.434
65.667 -0.229
65.833 -1.133
66.000 0.521
66.167 -1.967
66.333 -1.959
66.500 -1.604
66.667 0.045
66.833 -1.777
67.000 -2.955
67.167 -1.620
67.333 0.249
67.500 -1.944
67.667 -1.061
67.833 -0.400
68.000 -1.443
68.167 -0.794
68.333 -0.944
68.500 -0.214
68.667 -0.444
68.833 -0.776
69.000 -0.282
69.167 -1.744
69.333 1.912
69.500 1.477
69.667 -1.524
69.833 0.044
70.000 -1.125
70.167 -0.809
70.333 -1.125
70.500 -1.168
70.667 -1.638
70.833 0.111
71.000 -0.525
71.167 -1.744
71.333 0.548
71.500 -0.293
71.667 -1.119
71.833 -0.706
72.000 -1.250
72.167 -0.479
72.333 0.218
72.500 -1.061
72.667 0.795
72.833 1.032
73.000 -0.137
73.167 1.977
73.333 -0.061
73.500 -1.031
73.667 -1.967
73.833 -0.089
74.000 -0.213
74.167 -0.823
74.333 -1.408
74.500 -0.214
74.667 -1.250
74.833 -1.501
75.000 0.712
75.167 -0.053
75.333 -0.198
75.500 0.499
75.667 -1.157
75.833 -0.979
76.000 -0.339
76.167 -1.193
76.333 0.896
76.500 1.506
76.667 -1.658
76.833 -2.455
77.000 -1.995
77.167 -1.714
77.333 -1.323
77.500 -0.479
77.667 -0.179
77.833 -1.782
78.000 -1.125
78.167 0.170
78.333 -1.089
78.500 -0.602
78.667 0.124
78.833 -0.194
79.000 0.227
79.167 0.369
79.333 -0.686
79.500 -0.037
79.667 -0.377
79.833 -0.918
80.000 0.197
80.167 0.566
80.333 1.436
80.500 1.352
80.667 1.944
80.833 1.158
81.000 1.064
81.167 1.093
81.333 1.670
81.500 3.409
81.667 2.695
81.833 3.512
82.000 1.602
82.167 -0.025
82.333 0.439
82.500 1.381
82.667 1.236
82.833 0.661
83.000 2.169
83.167 1.352
83.333 1.120
83.500 0.673
83.667 -0.157
83.833 -0.232
84.000 -0.657
84.167 1.603
84.333 0.718
84.500 -0.073
84.667 0.066
84.833 0.488
85.000 -0.968
85.167 -0.387
85.333 -3.133
85.500 -2.093
85.667 -2.040
85.833 -2.023
86.000 -1.463
86.167 -0.150
86.333 -0.327
86.500 -0.865
86.667 -1.157
86.833 0.407
86.841 0.321


==> figures/profile_native_sel.dat <==
minute score
42.500 4.748
51.333 6.897
57.833 7.867

